Don't Explain Noise: Robust Counterfactuals for Randomized Ensembles

Counterfactual explanations describe how to modify a feature vector in order to flip the outcome of a trained classifier. Obtaining robust counterfactual explanations is essential to provide valid algorithmic recourse and meaningful explanations. We study the robustness of explanations of randomized ensembles, which are always subject to algorithmic uncertainty even when the training data is fixed. We formalize the generation of robust counterfactual explanations as a probabilistic problem and show the link between the robustness of ensemble models and the robustness of base learners. We develop a practical method with good empirical performance and support it with theoretical guarantees for ensembles of convex base learners. Our results show that existing methods give surprisingly low robustness: the validity of naive counterfactuals is below $50\%$ on most data sets and can fall to $20\%$ on problems with many features. In contrast, our method achieves high robustness with only a small increase in the distance from counterfactual explanations to their initial observations.

==> plots/csv/algRobResults/Adult_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.170332703534,-0.0265368479054921,0.3672022549734921,0.655,0.5846927609896108,0.7206345240284361
0.6,0.20569634546875,-0.03057647315785217,0.4419691640953522,0.715,0.6470573002484602,0.7764456019896788
0.7,0.24818685930849999,-0.03417106787775992,0.5305447864947599,0.78,0.7161387526864924,0.8353639386887043
0.8,0.29108153635800005,-0.03678461897211921,0.6189476916881194,0.855,0.798438503826388,0.9006913774447924
0.85,0.32388611703625003,-0.03883627221883634,0.6866085062913364,0.88,0.8267276488357894,0.9215797520033524
0.9,0.34543711408100003,-0.04037463357878657,0.7312488617407866,0.925,0.8793157746003387,0.9574171962629633
0.95,0.3757497104817507,-0.042305674390100634,0.793805095353602,0.98,0.9495863909101037,0.9945244341204436
0.99,0.46414461975925003,-0.04805841371753938,0.9763476532360394,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Adult_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.20626806042526002,-0.029534834130891918,0.44207095498141197,0.635,0.5641659702100023,0.7017665736326815
0.9,0.28575272063425,-0.03957270004365493,0.6110781413121549,0.675,0.6053462936951924,0.7393744852463852
0.8,0.42462832079750507,-0.04950709612658494,0.8987637377215951,0.74,0.6734222463428601,0.7993151451236602
0.7,0.5760830650142901,-0.06310920667183906,1.2152753367004192,0.73,0.6628474093124982,0.7901966625338556
0.6,0.6828994479400001,-0.06761395624452016,1.4334128521245204,0.79,0.7269312953862012,0.8442602432758821
0.5,0.8154180808958751,-0.07733967399188213,1.7081758357836323,0.75,0.6840371666702043,0.8083928303774426


==> plots/csv/algRobResults/Adult_method=lof.csv <==
confLevel,lof-cost,lof-cost-lb,lof-cost-ub,lof-valid,lof-valid-lb,lof-valid-ub
0.999,0.16671270534473956,-0.026204735332797685,0.35963014602227683,0.61,0.5386787674549951,0.6780089378849145
0.99,0.18710043141774998,-0.028223850334526568,0.40242471317002654,0.65,0.5795493775220064,0.7159293296770594
0.9,0.32831117336637505,-0.04523265479806177,0.7018550015308118,0.725,0.6575745813759565,0.7856225847569053
0.0,0.47336711218225,-0.05719210240719197,1.003926326771692,0.78,0.7161387526864924,0.8353639386887043
-9.0,0.4941937992243501,-0.05834230247565103,1.0467299009243511,0.775,0.7107603940310228,0.8308974528705522
-99.0,0.49593610040692,-0.058242947339526674,1.0501151481533666,0.76,0.6946937143528111,0.8174280961075292


==> plots/csv/algRobResults/Adult_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.16486502870425002,-0.026120742123830143,0.3558507995323302,0.615,0.5437613072169144,0.6827754746371326


==> plots/csv/algRobResults/Adult_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.38055149827862506,-0.04255177749246347,0.8036547740497135,0.98,0.9495863909101037,0.9945244341204436
0.6,0.40221066885699996,-0.04355570307611051,0.8479770407901104,0.985,0.9567917180822902,0.9968958923784449
0.7,0.4489053376350002,-0.04662754975060046,0.9444382250206008,0.995,0.9724581015424416,0.9998734189719902
0.8,0.49675720375525356,-0.051713435089911663,1.045227842600419,1.0,0.9817246596448512,1.0
0.85,0.536590063261,-0.055331781017247894,1.1285119075392478,1.0,0.9817246596448512,1.0
0.9,0.5928988455790001,-0.05949570556875383,1.2452933967267539,1.0,0.9817246596448512,1.0
0.95,0.66344645811475,-0.06231502575891246,1.3892079419884125,1.0,0.9817246596448512,1.0
0.99,0.7779254983745,-0.06820319653910156,1.6240541932881016,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Adult_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.347544257138875,-0.040400788608738636,0.7354893028864886,0.93,0.8853402664628779,0.9612044295704371
0.6,0.3701858189575001,-0.04216861296589708,0.7825402508808972,0.965,0.9292190016490455,0.985814474101614
0.7,0.3933249614391251,-0.043183509439247425,0.8298334323174976,0.975,0.9426256488727329,0.9918338338092901
0.8,0.44337620801550065,-0.04594768309152103,0.9327000991225223,0.995,0.9724581015424416,0.9998734189719902
0.85,0.4757234210132502,-0.04927893325684779,1.0007257752833483,1.0,0.9817246596448512,1.0
0.9,0.513076263643125,-0.05326302707962516,1.079415554365875,1.0,0.9817246596448512,1.0
0.95,0.59460437813525,-0.05937620635796104,1.248584962628461,1.0,0.9817246596448512,1.0
0.99,0.7172879915515,-0.0652645655820111,1.499840548685011,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/COMPAS_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.026315789824999998,-0.0034655437579515155,0.05609712340795151,0.94,0.8975381686916685,0.9686160461065179
0.6,0.032401316124999996,-0.0045964019236210685,0.06939903417362106,0.99,0.9643453316027601,0.9987866509862524
0.7,0.035394737149999994,-0.004882484304505871,0.07567195860450586,0.995,0.9724581015424416,0.9998734189719902
0.8,0.0381250003375,-0.00499274288356729,0.08124274355856728,1.0,0.9817246596448512,1.0
0.85,0.039440789824999996,-0.005000529242679283,0.08388210889267927,1.0,0.9817246596448512,1.0
0.9,0.0419407898375,-0.005057658712483967,0.08893923838748397,1.0,0.9817246596448512,1.0
0.95,0.04756578976249999,-0.005553641309528581,0.10068522083452856,1.0,0.9817246596448512,1.0
0.99,0.06562500032499999,-0.009237632687018257,0.14048763333701825,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/COMPAS_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.0379934214,-0.009688535498507976,0.08567537829850796,0.915,0.8673948341704475,0.9497040813697583
0.9,0.05240131612499999,-0.011877995863797251,0.11668062811379723,0.93,0.8853402664628779,0.9612044295704371
0.8,0.07190789506249999,-0.015427964430552499,0.15924375455555248,0.935,0.8914127634961821,0.964939291343018
0.7,0.095526316125,-0.020331546862559904,0.2113841791125599,0.945,0.9037223555661189,0.9722277454478245
0.6,0.108026316125,-0.020587722626426774,0.23664035487642676,0.965,0.9292190016490455,0.985814474101614
0.5,0.12444078978749999,-0.02170022613217397,0.27058180570717394,0.985,0.9567917180822902,0.9968958923784449


==> plots/csv/algRobResults/COMPAS_method=lof.csv <==
confLevel,lof-cost,lof-cost-lb,lof-cost-ub,lof-valid,lof-valid-lb,lof-valid-ub
0.999,0.0255263161375,-0.0032961306065291823,0.054348762881529185,0.92,0.8733351439779183,0.9535823916004219
0.99,0.10032894766249999,-0.015189915814525015,0.215847811139525,0.94,0.8975381686916685,0.9686160461065179
0.9,0.11944078978749997,-0.01673303231416426,0.25561461188916423,0.95,0.9099724622984412,0.9757658345278917
0.0,0.13496710556,-0.016882203540776797,0.2868164146607768,0.95,0.9099724622984412,0.9757658345278917
-9.0,0.13506578977499997,-0.016901713799472584,0.28703329334947253,0.95,0.9099724622984412,0.9757658345278917
-99.0,0.13690789504624998,-0.017000873876523742,0.2908166639690237,0.96,0.922708031773984,0.982575191005179


==> plots/csv/algRobResults/COMPAS_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.025493421399999997,-0.003297897438524919,0.05428474023852491,0.92,0.8733351439779183,0.9535823916004219


==> plots/csv/algRobResults/COMPAS_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.049605263425,-0.006314146157872576,0.10552467300787258,1.0,0.9817246596448512,1.0
0.6,0.05720394770000001,-0.007849067592251818,0.12225696299225183,1.0,0.9817246596448512,1.0
0.7,0.063322368725,-0.009144692109399805,0.1357894295593998,1.0,0.9817246596448512,1.0
0.8,0.07822368454999999,-0.011097360179225024,0.167544729279225,1.0,0.9817246596448512,1.0
0.85,0.09157894767500001,-0.01271639144380489,0.19587428679380492,1.0,0.9817246596448512,1.0
0.9,0.109111842425,-0.013938923681291432,0.23216260853129142,1.0,0.9817246596448512,1.0
0.95,0.14164473723749998,-0.017858200141469105,0.3011476746164691,1.0,0.9817246596448512,1.0
0.99,0.24792763201249998,-0.025872627755708283,0.5217278917807082,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/COMPAS_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.042236842437500005,-0.005050063019077886,0.0895237478940779,1.0,0.9817246596448512,1.0
0.6,0.04694078976249999,-0.005486198648719132,0.09936777817371911,1.0,0.9817246596448512,1.0
0.7,0.054671052937500006,-0.0073632481838819056,0.11670535405888191,1.0,0.9817246596448512,1.0
0.8,0.0620723687375,-0.008835713978776728,0.13298045145377674,1.0,0.9817246596448512,1.0
0.85,0.06786184244999999,-0.009563833151877046,0.145287518051877,1.0,0.9817246596448512,1.0
0.9,0.08398026347499998,-0.011929720522134923,0.1798902474721349,1.0,0.9817246596448512,1.0
0.95,0.10937500032499999,-0.013965644558214307,0.23271564520821428,1.0,0.9817246596448512,1.0
0.99,0.1797697371875,-0.02174055932431379,0.3812800336993138,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Credit-Card-Default_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.2041250977337513,-0.021430668931435026,0.4296808643989376,0.375,0.3077138482176406,0.44605137418297003
0.6,0.2299404010665425,-0.02284145729016318,0.4827222594232482,0.57,0.498279152828248,0.6396144081730113
0.7,0.2610082334195113,-0.024554335484565315,0.5465708023235879,0.77,0.7053936054340191,0.8264191371986206
0.8,0.2869389138820575,-0.025554524090089736,0.5994323518542047,0.905,0.8556233600231474,0.9418303902748808
0.85,0.30198039122301373,-0.02601518794164731,0.6299759703876748,0.965,0.9292190016490455,0.985814474101614
0.9,0.31614045991837253,-0.026381548928715692,0.6586624687654608,1.0,0.9817246596448512,1.0
0.95,0.342456904175545,-0.027788740061662154,0.712702548412752,1.0,0.9817246596448512,1.0
0.99,0.5130716198697263,-0.04333883078930467,1.0694820705287573,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Credit-Card-Default_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.19177451337141627,-0.02037541144356722,0.4039244381863998,0.265,0.2052390913859144,0.3318700922086181
0.9,0.19362992070516502,-0.02037785077835097,0.407637692188681,0.28,0.2189611556700325,0.3476887372046082
0.8,0.2000907515588725,-0.020275761837665135,0.42045726495541014,0.3,0.2373896440754469,0.36864987545899885
0.7,0.20793703142972503,-0.0203387525092823,0.43621281536873235,0.315,0.2513053256545184,0.3842776977254272
0.6,0.22225920047204123,-0.02057131859035069,0.4650897195344331,0.345,0.2793654759715639,0.41530723901038924
0.5,0.24057245444030123,-0.02082494116609146,0.5019698500466939,0.365,0.29823342636731837,0.4358340297899977


==> plots/csv/algRobResults/Credit-Card-Default_method=lof.csv <==
confLevel,lof-cost,lof-cost-lb,lof-cost-ub,lof-valid,lof-valid-lb,lof-valid-ub
0.999,0.20255324593715499,-0.02101244867694227,0.4261189405512522,0.295,0.23276878422312422,0.36342313331811676
0.99,0.23775824932501127,-0.022587792966013653,0.4981042916160362,0.395,0.3267649918048944,0.46639642802651843
0.9,0.3344127281680712,-0.026852300573198207,0.6956777569093406,0.79,0.7269312953862012,0.8442602432758821
0.0,0.3422863006633187,-0.027188694479680253,0.7117612958063178,0.78,0.7161387526864924,0.8353639386887043
-9.0,0.34250638645440373,-0.027175067347261217,0.7121878402560686,0.795,0.7323460792147148,0.8486894280044813
-99.0,0.3435219504734625,-0.027182717703916337,0.7142266186508414,0.82,0.7596189031159926,0.8706310716516027


==> plots/csv/algRobResults/Credit-Card-Default_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.19142747951373124,-0.020322450150896926,0.4031774091783594,0.27,0.20980333746614446,0.33715259068750175


==> plots/csv/algRobResults/Credit-Card-Default_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.3480963081469763,-0.028204092601990804,0.7243967088959433,1.0,0.9817246596448512,1.0
0.6,0.3863548318127725,-0.031293154748624374,0.8040028183741694,1.0,0.9817246596448512,1.0
0.7,0.4785397210249488,-0.04047720310110425,0.9975566451510018,1.0,0.9817246596448512,1.0
0.8,0.668796512647735,-0.051393891263471825,1.3889869165589417,1.0,0.9817246596448512,1.0
0.85,0.81105513072504,-0.05405640224162067,1.6761666636917005,1.0,0.9817246596448512,1.0
0.9,0.8935834517992538,-0.053766061840765156,1.8409329654392728,1.0,0.9817246596448512,1.0
0.95,0.9270091140651187,-0.05291043455289812,1.9069286626831354,1.0,0.9817246596448512,1.0
0.99,0.9282326119567924,-0.052523616926789085,1.908988840840374,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Credit-Card-Default_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.3195703982505037,-0.026454598543528052,0.6655953950445355,1.0,0.9817246596448512,1.0
0.6,0.33733576879917365,-0.02747556757009456,0.7021471051684418,1.0,0.9817246596448512,1.0
0.7,0.3719458010321338,-0.030125614129575262,0.7740172161938429,1.0,0.9817246596448512,1.0
0.8,0.45798712962258875,-0.03801459127651502,0.9539888505216925,1.0,0.9817246596448512,1.0
0.85,0.567490826271055,-0.04861498536145825,1.1835966379035683,1.0,0.9817246596448512,1.0
0.9,0.74832399561005,-0.05396738025984238,1.5506153714799424,1.0,0.9817246596448512,1.0
0.95,0.8948620343371811,-0.05377358332358928,1.8434976519979516,1.0,0.9817246596448512,1.0
0.99,0.927544601546865,-0.052742399711944166,1.907831602805674,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/German-Credit_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.297984250575,-0.028419880584866164,0.6243883817348661,0.385,0.3172245253628674,0.4562386927830856
0.6,0.34090091987500004,-0.031218501694992795,0.7130203414449929,0.5,0.42865843090681205,0.5713415690931878
0.7,0.39006582718749994,-0.03411814233351618,0.814249796708516,0.67,0.6001707396668766,0.7347017965274388
0.8,0.46244062613750003,-0.03761467730582224,0.9624959295808223,0.83,0.7706283996061012,0.8793043767639864
0.85,0.509198385075,-0.04073807913142935,1.0591348492814294,0.905,0.8556233600231474,0.9418303902748808
0.9,0.5662133818875,-0.043550205900672934,1.175976969675673,0.955,0.916297311924146,0.9792195777729956
0.95,0.6652770127375,-0.04822712726504785,1.3787811527400478,0.97,0.9358493732949736,0.9889125443277963
0.99,0.8659364816749999,-0.057099238400979524,1.7889722017509793,0.99,0.9643453316027601,0.9987866509862524


==> plots/csv/algRobResults/German-Credit_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.291814647075,-0.027420206749150855,0.6110495008991508,0.35,0.2840706703229407,0.4204506224779936
0.9,0.3044962459,-0.02860091851011276,0.6375934103101129,0.355,0.28878377771358404,0.4255861669265796
0.8,0.3329168887749999,-0.03146933975665234,0.6973031173066522,0.37,0.3029698242712371,0.44094648478483156
0.7,0.3677028429125,-0.03412473891649542,0.7695304247414954,0.405,0.3363348300546171,0.4765249752832776
0.6,0.4216028209625,-0.04099245288492759,0.8841980948099276,0.4,0.33154626373563933,0.47146432720295395
0.5,0.51466013335,-0.04968164479674153,1.0790019114967415,0.41,0.3411306456714674,0.4815784147872258


==> plots/csv/algRobResults/German-Credit_method=lof.csv <==
confLevel,lof-cost,lof-cost-lb,lof-cost-ub,lof-valid,lof-valid-lb,lof-valid-ub
0.999,0.28286163854225,-0.027420659488570642,0.5931439365730706,0.34,0.2746682758311493,0.4101559390887147
0.99,0.29006828031000004,-0.028128931101286836,0.6082654917212869,0.33,0.26529820347256133,0.3998292603331234
0.9,0.33953527260875,-0.030410188725276288,0.7094807339427762,0.38,0.3124654351776692,0.4511487579165519
0.0,0.5214865004,-0.038684438591067516,1.0816574393910674,0.495,0.4237370503170773,0.5664133450249829
-9.0,0.53634401534125,-0.0401971513541608,1.1128851820366608,0.505,0.43358665497501714,0.5762629496829227
-99.0,0.5383683754074999,-0.040136221323140986,1.116872972138141,0.49,0.41882251520542924,0.5614782774378427


==> plots/csv/algRobResults/German-Credit_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.282569497575,-0.027409002835936003,0.592547997985936,0.35,0.2840706703229407,0.4204506224779936


==> plots/csv/algRobResults/German-Credit_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.6839295875375001,-0.04911657752184306,1.4169757525968434,0.985,0.9567917180822902,0.9968958923784449
0.6,0.7543105451875001,-0.052403644438968944,1.561024734813969,0.99,0.9643453316027601,0.9987866509862524
0.7,0.84110174181875,-0.056315563722049156,1.738519047359549,0.995,0.9724581015424416,0.9998734189719902
0.8,0.9590859971000001,-0.059386239113182304,1.9775582333131825,1.0,0.9817246596448512,1.0
0.85,1.0179887836000001,-0.062034062038577975,2.098011629238578,0.995,0.9724581015424416,0.9998734189719902
0.9,1.1070224592125,-0.0650399346442121,2.279084853069212,1.0,0.9817246596448512,1.0
0.95,1.2585725304874997,-0.07039085915845766,2.5875359201334573,1.0,0.9817246596448512,1.0
0.99,1.5186253556125002,-0.07497717047315167,3.112227881698152,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/German-Credit_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.5811038484625,-0.04427357183387548,1.2064812687588753,0.96,0.922708031773984,0.982575191005179
0.6,0.651007612125,-0.04741643352785441,1.3494316577778545,0.97,0.9358493732949736,0.9889125443277963
0.7,0.7306935941374999,-0.05144423966005773,1.5128314279350574,0.99,0.9643453316027601,0.9987866509862524
0.8,0.82629015165,-0.0554827977817276,1.7080631010817275,0.995,0.9724581015424416,0.9998734189719902
0.85,0.9045231325875001,-0.058515619569094124,1.8675618847440942,0.995,0.9724581015424416,0.9998734189719902
0.9,0.9853809348750001,-0.060894781566469214,2.0316566513164696,0.995,0.9724581015424416,0.9998734189719902
0.95,1.1097329960874998,-0.06510896822513179,2.284574960400131,1.0,0.9817246596448512,1.0
0.99,1.3819985455375,-0.07350195257646641,2.837499043651466,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/OnlineNewsPopularity_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.01841861897249815,-0.005098411334816894,0.04193564927981319,0.39,0.3219910621150855,0.46132123254500496
0.6,0.02554073709958915,-0.007739001659667968,0.05882047585884627,0.675,0.6053462936951924,0.7393744852463852
0.7,0.03572398971412215,-0.009555647297057906,0.0810036267253022,0.855,0.798438503826388,0.9006913774447924
0.8,0.048777897208830155,-0.011552424518395367,0.10910821893605568,0.98,0.9495863909101037,0.9945244341204436
0.85,0.05963672095077615,-0.01299570383449531,0.13226914573604762,0.995,0.9724581015424416,0.9998734189719902
0.9,0.08121925524707216,-0.01709150971706845,0.17953002021121278,1.0,0.9817246596448512,1.0
0.95,0.12905668385777513,-0.023014577961552235,0.28112794567710253,1.0,0.9817246596448512,1.0
0.99,0.2821049049630813,-0.035896212245597636,0.6001060221717602,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/OnlineNewsPopularity_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.020231535012117857,-0.006359711125125338,0.04682278114936105,0.32,0.25596118763995734,0.38946988506158775
0.9,0.027360436269385568,-0.009330251271206232,0.06405112380997736,0.315,0.2513053256545184,0.3842776977254272
0.8,0.05544060478217602,-0.020131184759775544,0.1310123943241276,0.325,0.26062551475361484,0.3946537063048076
0.7,0.0708602590359731,-0.022740244850552302,0.1644607629224985,0.32,0.25596118763995734,0.38946988506158775
0.6,0.09611186823980565,-0.029753040574217002,0.2219767770538283,0.34,0.2746682758311493,0.4101559390887147
0.5,0.1375919306271352,-0.04110683284417124,0.3162906940984417,0.305,0.24201943702359138,0.37386780453394486


==> plots/csv/algRobResults/OnlineNewsPopularity_method=lof.csv <==
confLevel,lof-cost,lof-cost-lb,lof-cost-ub,lof-valid,lof-valid-lb,lof-valid-ub
0.999,0.016412389262154697,-0.004462946633581832,0.03728772515789122,0.325,0.26062551475361484,0.3946537063048076
0.99,0.016431599105049707,-0.004463404512344296,0.03732660272244371,0.32,0.25596118763995734,0.38946988506158775
0.9,0.02808220431671417,-0.005761357349705697,0.06192576598313403,0.37,0.3029698242712371,0.44094648478483156
0.0,0.13200766491793886,-0.025116536952477092,0.2891318667883548,0.365,0.29823342636731837,0.4358340297899977
-9.0,0.9271928647557729,-0.06484769755008923,1.9192334270616351,0.73,0.6628474093124982,0.7901966625338556
-99.0,1.5056938499774235,-0.12995419141486342,3.14134189136971,0.68,0.6105301149384124,0.7440388123600427


==> plots/csv/algRobResults/OnlineNewsPopularity_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.016411831211943652,-0.004462911475067062,0.037286573898954366,0.32,0.25596118763995734,0.38946988506158775


==> plots/csv/algRobResults/OnlineNewsPopularity_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.13973361842250764,-0.0240195747411118,0.3034868115861271,1.0,0.9817246596448512,1.0
0.6,0.19261154671210964,-0.02881452655556979,0.41403761997978905,1.0,0.9817246596448512,1.0
0.7,0.2599760593704008,-0.034030313308368476,0.5539824320491701,1.0,0.9817246596448512,1.0
0.8,0.3639373216034735,-0.042440419213332525,0.7703150624202795,1.0,0.9817246596448512,1.0
0.85,0.4460305870405641,-0.0460115325666382,0.9380727066477663,1.0,0.9817246596448512,1.0
0.9,0.5548001691430118,-0.0488020899336884,1.1584024282197118,1.0,0.9817246596448512,1.0
0.95,0.7350615728351795,-0.05834071735800406,1.528463863028363,1.0,0.9817246596448512,1.0
0.99,1.2455238836038065,-0.0751853299805354,2.5662330971881486,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/OnlineNewsPopularity_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.08748555812217465,-0.018159634487083715,0.19313075073143302,1.0,0.9817246596448512,1.0
0.6,0.12195491569077067,-0.022429283368234562,0.2663391147497759,1.0,0.9817246596448512,1.0
0.7,0.17275429909326864,-0.027059873219750175,0.37256847140628746,1.0,0.9817246596448512,1.0
0.8,0.2513465016864852,-0.03322385481240148,0.5359168581853719,1.0,0.9817246596448512,1.0
0.85,0.3093275428095431,-0.038175266502711136,0.6568303521217973,1.0,0.9817246596448512,1.0
0.9,0.39772440997879543,-0.044458020607048176,0.839906840564639,1.0,0.9817246596448512,1.0
0.95,0.5606989172359867,-0.04902197325602342,1.1704198077279968,1.0,0.9817246596448512,1.0
0.99,0.9611931150860299,-0.06529048774502566,1.9876767179170853,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Phishing_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.243125,-0.01494957819695622,0.5011995781969563,0.82,0.7596189031159926,0.8706310716516027
0.6,0.249375,-0.015182633215959196,0.5139326332159593,0.86,0.8040547388803858,0.9049124826409801
0.7,0.255625,-0.015560034759445673,0.5268100347594457,0.895,0.8439812944525567,0.9338187729712932
0.8,0.265,-0.015585767818185825,0.5455857678181859,0.94,0.8975381686916685,0.9686160461065179
0.85,0.27,-0.015865355450976615,0.5558653554509767,0.945,0.9037223555661189,0.9722277454478245
0.9,0.279375,-0.0162961222992154,0.5750461222992154,0.965,0.9292190016490455,0.985814474101614
0.95,0.289375,-0.016629951394104503,0.5953799513941045,0.98,0.9495863909101037,0.9945244341204436
0.99,0.315625,-0.017814225615130463,0.6490642256151304,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Phishing_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.278125,-0.029830019098859684,0.5860800190988598,0.82,0.7596189031159926,0.8706310716516027
0.9,0.30625,-0.03718005642394323,0.6496800564239433,0.81,0.7486684813762557,0.8618968746271604
0.8,0.386875,-0.05035888720650278,0.8241088872065028,0.845,0.7872623567842941,0.8921905998959099
0.7,0.51625,-0.07001003109673021,1.1025100310967302,0.855,0.798438503826388,0.9006913774447924
0.6,0.640625,-0.08569050695690972,1.3669405069569098,0.87,0.8153476694765874,0.9132916472314248
0.5,0.742499992740424,-0.09908650900181071,1.5840864944826587,0.89,0.8382037844303172,0.9297668364707884


==> plots/csv/algRobResults/Phishing_method=lof.csv <==
confLevel,lof-cost,lof-cost-lb,lof-cost-ub,lof-valid,lof-valid-lb,lof-valid-ub
0.999,0.239375,-0.014700375362015794,0.4934503753620158,0.815,0.7541365375513216,0.8662713398198622
0.99,0.2393750001125,-0.01470037538229757,0.4934503756072976,0.815,0.7541365375513216,0.8662713398198622
0.9,0.288125,-0.017226948775940276,0.5934769487759404,0.84,0.7817009846486591,0.8879125023541984
0.0,0.589375,-0.04147444318916038,1.2202244431891605,0.925,0.8793157746003387,0.9574171962629633
-9.0,0.60625,-0.043953846983538325,1.2564538469835382,0.92,0.8733351439779183,0.9535823916004219
-99.0,0.60625,-0.043953846983538325,1.2564538469835382,0.93,0.8853402664628779,0.9612044295704371


==> plots/csv/algRobResults/Phishing_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.239375,-0.014700375362015794,0.4934503753620158,0.805,0.7432143124734405,0.8575081252209324


==> plots/csv/algRobResults/Phishing_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.290625,-0.016845205287065235,0.5980952052870653,0.98,0.9495863909101037,0.9945244341204436
0.6,0.30125,-0.016958335127892632,0.6194583351278926,0.985,0.9567917180822902,0.9968958923784449
0.7,0.3125,-0.017297918750618646,0.6422979187506186,1.0,0.9817246596448512,1.0
0.8,0.325625,-0.01755177398415675,0.6688017739841567,1.0,0.9817246596448512,1.0
0.85,0.33375,-0.01782900218743405,0.6853290021874341,1.0,0.9817246596448512,1.0
0.9,0.339375,-0.018106623000262945,0.6968566230002629,1.0,0.9817246596448512,1.0
0.95,0.34625,-0.018218623581555293,0.7107186235815552,1.0,0.9817246596448512,1.0
0.99,0.36625,-0.018698317175788237,0.7511983171757883,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Phishing_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.28125,-0.016368330202567727,0.5788683302025677,0.965,0.9292190016490455,0.985814474101614
0.6,0.28875,-0.01670437202628966,0.5942043720262897,0.98,0.9495863909101037,0.9945244341204436
0.7,0.2975,-0.01690152614613666,0.6119015261461367,0.985,0.9567917180822902,0.9968958923784449
0.8,0.310625,-0.017118493083189856,0.6383684930831899,0.995,0.9724581015424416,0.9998734189719902
0.85,0.3199999979125,-0.0176162374014443,0.6576162332264444,1.0,0.9817246596448512,1.0
0.9,0.32625,-0.017542421331502578,0.6700424213315026,1.0,0.9817246596448512,1.0
0.95,0.34,-0.01800367937106384,0.6980036793710639,1.0,0.9817246596448512,1.0
0.99,0.353125,-0.0184457575196475,0.7246957575196475,1.0,0.9817246596448512,1.0


==> plots/csv/algRobResults/Spambase_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.02388153018669053,-0.004842688812527925,0.05260574918590898,0.19,0.13810312537283964,0.25133151862374437
0.6,0.025863917246312002,-0.00526042773906402,0.05698826223168803,0.235,0.17807073460068396,0.2999618726472822
0.7,0.028174621148079004,-0.005760009952480251,0.06210925224863826,0.305,0.24201943702359138,0.37386780453394486
0.8,0.030988250852899125,-0.006356720837221216,0.06833322254301946,0.37,0.3029698242712371,0.44094648478483156
0.85,0.03273343922473962,-0.006688647196349123,0.07215552564582836,0.44,0.37005557933904376,0.5117497309253032
0.9,0.03500502868382613,-0.007121891372738193,0.07713194874039045,0.525,0.45336801747032407,0.5958799665750215
0.95,0.038471113733935504,-0.00789656163606163,0.08483878910393264,0.63,0.5590535152151684,0.697030175728763
0.99,0.045521564562188546,-0.009103256363474685,0.10014638548785178,0.75,0.6840371666702043,0.8083928303774426


==> plots/csv/algRobResults/Spambase_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.08047435217189576,-0.0341505507281616,0.19509925507195314,0.17,0.12069562323601402,0.22937160039389873
0.9,0.10346600902223806,-0.038065788569676975,0.2449978066141531,0.2,0.14689448821574452,0.2622263645896002
0.8,0.1354786920029103,-0.0417168961089289,0.3126742801147495,0.22,0.16463606131129574,0.28386124731350754
0.7,0.17193812714479217,-0.04835516073855331,0.39223141502813763,0.235,0.17807073460068396,0.2999618726472822
0.6,0.19358759945471143,-0.056359650420619634,0.4435348493300425,0.25,0.19160716962255733,0.31596283332979586
0.5,0.2297461358573875,-0.05804418415865442,0.5175364558734294,0.25,0.19160716962255733,0.31596283332979586


==> plots/csv/algRobResults/Spambase_method=lof.csv <==
confLevel,lof-cost,lof-cost-lb,lof-cost-ub,lof-valid,lof-valid-lb,lof-valid-ub
0.999,0.03003405626394641,-0.005815620748996442,0.06588373327688926,0.155,0.10780940010409008,0.2127376432157059
0.99,0.043671681541764186,-0.006971354652095675,0.09431471773562405,0.16,0.1120874976458016,0.21829901535134097
0.9,0.08444947916685452,-0.011616057848774591,0.18051501618248364,0.23,0.17358086280137955,0.2946063945659809
0.0,0.45391599852793296,-0.060427000379287055,0.968258997435153,0.525,0.45336801747032407,0.5958799665750215
-9.0,0.4885521490535099,-0.08308493296473424,1.060189231071754,0.57,0.498279152828248,0.6396144081730113
-99.0,0.48906464513945636,-0.08306050894874639,1.061189799227659,0.62,0.5488512420834483,0.6875345648223308


==> plots/csv/algRobResults/Spambase_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.023136955692974505,-0.004677026847565085,0.0509509382335141,0.165,0.11638311995810742,0.22384346771182065


==> plots/csv/algRobResults/Spambase_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.03919739685050349,-0.008094747421850582,0.08648954112285756,0.655,0.5846927609896108,0.7206345240284361
0.6,0.04186437982019651,-0.008579913723908796,0.09230867336430182,0.69,0.6209229594796529,0.7533419625582747
0.7,0.04471360198201358,-0.008991590702498206,0.09841879466652537,0.75,0.6840371666702043,0.8083928303774426
0.8,0.048360241323757505,-0.009536850482451849,0.10625733312996685,0.815,0.7541365375513216,0.8662713398198622
0.85,0.05071738534927163,-0.00987663638263478,0.11131140708117804,0.82,0.7596189031159926,0.8706310716516027
0.9,0.05386726556252003,-0.010337395797742205,0.11807192692278226,0.86,0.8040547388803858,0.9049124826409801
0.95,0.058559044666356044,-0.011027093756160858,0.12814518308887296,0.905,0.8556233600231474,0.9418303902748808
0.99,0.06926616047668288,-0.012963136407894593,0.15149545736126036,0.965,0.9292190016490455,0.985814474101614


==> plots/csv/algRobResults/Spambase_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.0354534685904945,-0.00719964014501457,0.07810657732600357,0.525,0.45336801747032407,0.5958799665750215
0.6,0.038006039431771506,-0.007807987260392245,0.08382006612393525,0.64,0.5692860539812744,0.7064952791088349
0.7,0.0409500872166167,-0.008452524081786907,0.09035269851502031,0.695,0.6261321954660551,0.7579805629764087
0.8,0.04432487054428154,-0.008937239144980492,0.09758698023354356,0.745,0.6787246033612753,0.803859184799545
0.85,0.04653190198330602,-0.009287368080468789,0.10235117204708083,0.79,0.7269312953862012,0.8442602432758821
0.9,0.04932442556883006,-0.009675361923972378,0.1083242130616325,0.82,0.7596189031159926,0.8706310716516027
0.95,0.05397599165195002,-0.010348666214199512,0.11830064951809956,0.86,0.8040547388803858,0.9049124826409801
0.99,0.06348940530938613,-0.011910647238400032,0.13888945785717227,0.95,0.9099724622984412,0.9757658345278917


==> plots/csv/algRobResults/Spambase_method=robx.csv <==
tau,robx-cost,robx-cost-lb,robx-cost-ub,robx-valid,robx-valid-lb,robx-valid-ub
0.7,0.9446182209592243,-0.09306997596921762,1.9823064178876662,0.26,0.17739443786765255,0.35731206310010355
0.5,0.5444530710591196,-0.08966783558349545,1.1785739777017346,0.26,0.17739443786765255,0.35731206310010355
0.3,0.3430992794424377,-0.08311699518509047,0.7693155540699659,0.2,0.12665555210195586,0.2918426890886282
0.2,0.2687385082787385,-0.08345658134668593,0.620933597904163,0.17,0.10226491003552808,0.2581754106321507
0.1,0.2316257329677218,-0.09295014829809442,0.556201614233538,0.15,0.08645438564164859,0.2353075001486212


==> plots/csv/algRobResults/Students-Performance_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.28049523837162504,-0.0295948613600317,0.5905853381032817,0.44,0.37005557933904376,0.5117497309253032
0.6,0.319279166935375,-0.032096875922633494,0.6706552097933836,0.485,0.41391482961502735,0.556536364250813
0.7,0.369466071684125,-0.03526667838473024,0.7741988217529803,0.65,0.5795493775220064,0.7159293296770594
0.8,0.43936011943750003,-0.04004459774219665,0.9187648366171968,0.77,0.7053936054340191,0.8264191371986206
0.85,0.48925833365000004,-0.043236728340400266,1.0217533956404004,0.81,0.7486684813762557,0.8618968746271604
0.9,0.55541309556375,-0.04802108740195865,1.1588472785294586,0.86,0.8040547388803858,0.9049124826409801
0.95,0.6640886908875,-0.05511750294422435,1.3832948847192243,0.925,0.8793157746003387,0.9574171962629633
0.99,0.919594643325875,-0.07099185780491779,1.9101811444566679,0.99,0.9643453316027601,0.9987866509862524


==> plots/csv/algRobResults/Students-Performance_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.2758946431325,-0.030709831544946775,0.5824991178099468,0.38,0.3124654351776692,0.4511487579165519
0.9,0.30035416692499983,-0.03562147032406837,0.636329804174068,0.405,0.3363348300546171,0.4765249752832776
0.8,0.3261642859775,-0.037947729451656476,0.6902763014066565,0.385,0.3172245253628674,0.4562386927830856
0.7,0.38277797644291794,-0.04581635000122097,0.8113723028870569,0.395,0.3267649918048944,0.46639642802651843
0.6,0.430051190675,-0.04809509086774422,0.9081974722177442,0.395,0.3267649918048944,0.46639642802651843
0.5,0.4984452383,-0.0527070649700182,1.049597541570018,0.46,0.38947943002948315,0.5317238980080558


==> plots/csv/algRobResults/Students-Performance_method=lof.csv <==
confLevel,lof-cost,lof-cost-lb,lof-cost-ub,lof-valid,lof-valid-lb,lof-valid-ub
0.999,0.2664071431175,-0.02902814471519022,0.5618424309501903,0.385,0.3172245253628674,0.4562386927830856
0.99,0.26641547646749997,-0.02902749634973567,0.5618584492847356,0.39,0.3219910621150855,0.46132123254500496
0.9,0.27471547649175,-0.02881785880489285,0.5782488117883928,0.405,0.3363348300546171,0.4765249752832776
0.0,0.41158035730950004,-0.03789395289982883,0.8610546675188289,0.495,0.4237370503170773,0.5664133450249829
-9.0,0.799588690579875,-0.0640279411025273,1.6632053222622774,0.56,0.4882502690746968,0.6299444206609562
-99.0,0.802797619192125,-0.06412453042614352,1.6697197688103935,0.53,0.45833050041147494,0.6007670588028863


==> plots/csv/algRobResults/Students-Performance_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.2664071431375,-0.02902814471364401,0.5618424309886441,0.39,0.3219910621150855,0.46132123254500496


==> plots/csv/algRobResults/Students-Performance_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.683349999875,-0.056666782763675316,1.4233667825136753,0.935,0.8914127634961821,0.964939291343018
0.6,0.7733648813841251,-0.0625506441271344,1.6092804068953845,0.965,0.9292190016490455,0.985814474101614
0.7,0.8920690480608751,-0.06952607613615258,1.8536641722579028,0.995,0.9724581015424416,0.9998734189719902
0.8,1.035600595697875,-0.07845184996173771,2.149653041357488,0.98,0.9495863909101037,0.9945244341204436
0.85,1.1416934528387501,-0.08503785026348831,2.3684247559409886,0.99,0.9643453316027601,0.9987866509862524
0.9,1.275979762445,-0.09366937640380768,2.645628901293808,0.995,0.9724581015424416,0.9998734189719902
0.95,1.518206548281125,-0.10987458613354906,3.1462876826957986,0.99,0.9643453316027601,0.9987866509862524
0.99,2.218030953018125,-0.16304074961959714,4.599102655655847,0.995,0.9724581015424416,0.9998734189719902


==> plots/csv/algRobResults/Students-Performance_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.5702255955125001,-0.049032589667678095,1.1894837806926781,0.87,0.8153476694765874,0.9132916472314248
0.6,0.650452976455,-0.054206389203274696,1.3551123421132747,0.93,0.8853402664628779,0.9612044295704371
0.7,0.7395958336478751,-0.06035538861105505,1.5395470559068052,0.965,0.9292190016490455,0.985814474101614
0.8,0.8733803575678749,-0.06813509914126059,1.8148958142770104,0.985,0.9567917180822902,0.9968958923784449
0.85,0.956825000443375,-0.07335172522547462,1.9870017261122248,0.995,0.9724581015424416,0.9998734189719902
0.9,1.0830482146616252,-0.08127958458083784,2.247376013904088,0.99,0.9643453316027601,0.9987866509862524
0.95,1.279802381459625,-0.09377681869018129,2.6533815816094313,0.99,0.9643453316027601,0.9987866509862524
0.99,1.80674345307825,-0.13244079574782153,3.7459277019043213,0.995,0.9724581015424416,0.9998734189719902


==> plots/csv/algRobResults_m_n_400/Adult_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.145356588349,-0.029664421582232425,0.32037759828023243,0.63,0.5276483594483143,0.7244334203854608
0.6,0.1645914984872502,-0.03444254095697674,0.3636255379314771,0.71,0.6107340410922122,0.7964258107492541
0.7,0.18522045249450017,-0.03893342325220786,0.40937432824120823,0.77,0.6751412672248969,0.8482683886985328
0.8,0.20669689940349997,-0.04227447262738168,0.4556682714343816,0.85,0.764692499851379,0.9135456143583515
0.85,0.21676506676174997,-0.04368681063349136,0.47721694415699134,0.86,0.7762720186294195,0.9212945950730457
0.9,0.23782720722924997,-0.04754531512582913,0.523199729584329,0.9,0.8237774022598247,0.9509953107785141
0.95,0.27065708058449994,-0.05174233976025355,0.5930565009292534,0.94,0.8739700654191771,0.9776651139286836
0.99,0.3278555113605005,-0.055854889869800584,0.7115659125908016,0.98,0.9296160675289299,0.9975686631760752


==> plots/csv/algRobResults_m_n_400/Adult_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.14438089957949996,-0.02960314263959743,0.3183649417985973,0.59,0.487144203766731,0.6873800234324291


==> plots/csv/algRobResults_m_n_400/Adult_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.27094888953849994,-0.05177432219381928,0.5936721012708192,0.94,0.8739700654191771,0.9776651139286836
0.6,0.29479291675125,-0.053877871728880866,0.643463705231381,0.95,0.887165088894537,0.9835681208182717
0.7,0.31772463914525,-0.05515794249748934,0.6906072207879894,0.97,0.9148239470257197,0.9937700284616938
0.8,0.3368425530580001,-0.05603186756700146,0.7297169736830016,0.99,0.9455406146079194,0.9997468539673181
0.85,0.34438405941250005,-0.05653763363280745,0.7453057524578075,1.0,0.9637833073548094,1.0
0.9,0.35543237737800004,-0.056835392904195814,0.7677001476601959,1.0,0.9637833073548094,1.0
0.95,0.3666563386057501,-0.057548348850051334,0.7908610260615515,1.0,0.9637833073548094,1.0
0.99,0.386561576808,-0.05921330224084609,0.8323364558568461,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Adult_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.23805911871075,-0.047594359316187024,0.523712596737687,0.9,0.8237774022598247,0.9509953107785141
0.6,0.2635523458855,-0.05089448387539203,0.577999175646392,0.93,0.8610802715441336,0.9713947110925814
0.7,0.2902604684245,-0.05388776979854787,0.6344087066475479,0.93,0.8610802715441336,0.9713947110925814
0.8,0.308704367537,-0.05474686060424583,0.6721555956782458,0.97,0.9148239470257197,0.9937700284616938
0.85,0.327947214782,-0.055863392117321164,0.7117578216813212,0.98,0.9296160675289299,0.9975686631760752
0.9,0.33906120109700005,-0.056258148765623184,0.7343805509596233,0.99,0.9455406146079194,0.9997468539673181
0.95,0.35544915130750016,-0.05683190249458281,0.7677302051095831,1.0,0.9637833073548094,1.0
0.99,0.3717180210025001,-0.057734413200701606,0.8011704552057018,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/COMPAS_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.025855263474999998,-0.004120773231272478,0.05583130018127247,0.93,0.8610802715441336,0.9713947110925814
0.6,0.026513158224999996,-0.004159025220967564,0.05718534167096756,0.99,0.9455406146079194,0.9997468539673181
0.7,0.029013158224999995,-0.005361803697567641,0.06338812014756763,0.99,0.9455406146079194,0.9997468539673181
0.8,0.03144736875,-0.006013918417504711,0.06890865591750472,1.0,0.9637833073548094,1.0
0.85,0.031973684525000004,-0.0060294686233963585,0.06997683767339637,1.0,0.9637833073548094,1.0
0.9,0.034342105525,-0.006356225797610325,0.07504043684761033,1.0,0.9637833073548094,1.0
0.95,0.036250000275,-0.006623873572480815,0.07912387412248081,1.0,0.9637833073548094,1.0
0.99,0.0387500003,-0.00673315389274165,0.08423315449274164,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/COMPAS_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.0335526319,-0.011704617428262107,0.0788098812282621,0.93,0.8610802715441336,0.9713947110925814
0.9,0.053223684525,-0.01777345746721689,0.12422082651721689,0.95,0.887165088894537,0.9835681208182717
0.8,0.07552631607499999,-0.022654769711448752,0.17370740186144873,0.97,0.9148239470257197,0.9937700284616938
0.7,0.10151315820000001,-0.029667197769266795,0.2326935141692668,0.98,0.9296160675289299,0.9975686631760752
0.6,0.111907895075,-0.030404319720824233,0.2542201098708242,0.98,0.9296160675289299,0.9975686631760752
0.5,0.13184210559999998,-0.03289017909702038,0.2965743902970204,0.99,0.9455406146079194,0.9997468539673181


==> plots/csv/algRobResults_m_n_400/COMPAS_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.025789473999999996,-0.00411000306535006,0.05568895106535005,0.92,0.848442364135579,0.9648284374821919


==> plots/csv/algRobResults_m_n_400/COMPAS_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.036250000275,-0.006623873572480815,0.07912387412248081,1.0,0.9637833073548094,1.0
0.6,0.037302631875,-0.006731006135660404,0.0813362698856604,1.0,0.9637833073548094,1.0
0.7,0.038421052925,-0.0067480287871343955,0.08359013463713438,1.0,0.9637833073548094,1.0
0.8,0.039342105574999994,-0.0067256977103249335,0.08540990886032493,1.0,0.9637833073548094,1.0
0.85,0.04046052662499999,-0.006815681638674229,0.08773673488867421,1.0,0.9637833073548094,1.0
0.9,0.0412500003,-0.006854664824819119,0.08935466542481912,1.0,0.9637833073548094,1.0
0.95,0.0435526318,-0.007028062631203889,0.09413332623120388,1.0,0.9637833073548094,1.0
0.99,0.054210526575000015,-0.00984969330222664,0.11827074645222667,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/COMPAS_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.034342105525,-0.006356225797610325,0.07504043684761033,1.0,0.9637833073548094,1.0
0.6,0.035789473950000004,-0.00658432132406573,0.07816326922406575,1.0,0.9637833073548094,1.0
0.7,0.03684210555,-0.006640756125195137,0.08032496722519514,1.0,0.9637833073548094,1.0
0.8,0.038289473974999995,-0.0067700828095211,0.08334903075952109,1.0,0.9637833073548094,1.0
0.85,0.0387500003,-0.00673315389274165,0.08423315449274164,1.0,0.9637833073548094,1.0
0.9,0.03967105295,-0.0067600961059364195,0.08610220200593642,1.0,0.9637833073548094,1.0
0.95,0.0412500003,-0.006854664824819119,0.08935466542481912,1.0,0.9637833073548094,1.0
0.99,0.04684210549999999,-0.0074524288923616885,0.10113663989236166,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Credit-Card-Default_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.20024780321001753,-0.029727357337642618,0.43022296375767766,0.44,0.34083602372345784,0.5428125029367601
0.6,0.22273258733009998,-0.03220266800337085,0.4776678426635708,0.71,0.6107340410922122,0.7964258107492541
0.7,0.2453473247311875,-0.03376486738024251,0.5244595168426175,0.86,0.7762720186294195,0.9212945950730457
0.8,0.27463864258092247,-0.036271957772167684,0.5855492429340126,1.0,0.9637833073548094,1.0
0.85,0.28428443440716505,-0.036754200527716774,0.6053230693420468,0.99,0.9455406146079194,0.9997468539673181
0.9,0.290017738060915,-0.037061013321077974,0.6170964894429081,1.0,0.9637833073548094,1.0
0.95,0.29292304154081,-0.037134799040558,0.6229808821221781,1.0,0.9637833073548094,1.0
0.99,0.30358647781022247,-0.03760489506093617,0.644777850681381,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Credit-Card-Default_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.1932553074488775,-0.028479951511173524,0.4149905664089285,0.4,0.303294768702845,0.5027908495776665
0.9,0.19497329150766504,-0.028536514630354448,0.41848309764568453,0.41,0.3126199765675709,0.5128557962332689


==> plots/csv/algRobResults_m_n_400/Credit-Card-Default_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.19302116426912755,-0.02848583688090575,0.4145281654191608,0.39,0.2940104148534171,0.4926855203677003


==> plots/csv/algRobResults_m_n_400/Credit-Card-Default_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.29297556016178744,-0.037130420860240876,0.6230815411838158,1.0,0.9637833073548094,1.0
0.6,0.2960556794091675,-0.03721347041945139,0.6293248292377864,1.0,0.9637833073548094,1.0
0.7,0.30111479774146,-0.037636709639919996,0.6398663051228399,1.0,0.9637833073548094,1.0
0.8,0.3065082218185325,-0.03770324953448839,0.6507196931715533,1.0,0.9637833073548094,1.0
0.85,0.31054941321938495,-0.03784174607230589,0.6589405725110757,1.0,0.9637833073548094,1.0
0.9,0.31734686590121247,-0.03820139555218377,0.6728951273546087,1.0,0.9637833073548094,1.0
0.95,0.3262182098983575,-0.03842667499032876,0.6908630947870438,1.0,0.9637833073548094,1.0
0.99,0.3588682976829325,-0.0410233288677902,0.7587599242336551,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Credit-Card-Default_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.2903037771774825,-0.03707832798151944,0.6176858823364845,1.0,0.9637833073548094,1.0
0.6,0.29228175819375746,-0.037089881312892925,0.6216533977004078,1.0,0.9637833073548094,1.0
0.7,0.294662367067495,-0.03716825609579849,0.6264929902307885,1.0,0.9637833073548094,1.0
0.8,0.30034317387728,-0.03761056680474234,0.6382969145593023,1.0,0.9637833073548094,1.0
0.85,0.30386664055351004,-0.03763034017215211,0.6453636212791722,1.0,0.9637833073548094,1.0
0.9,0.307535755463,-0.037677480405754527,0.6527489913317546,1.0,0.9637833073548094,1.0
0.95,0.31752105830121247,-0.03820703884980775,0.6732491554522326,1.0,0.9637833073548094,1.0
0.99,0.33816607108408997,-0.03914908608371065,0.7154812282518905,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/German-Credit_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.30931344575,-0.03913349985930348,0.6577603913593035,0.5,0.3983211295033011,0.6016788704966989
0.6,0.3284463971,-0.040600086102728306,0.6974928803027283,0.62,0.5174606942491934,0.7152325238585205
0.7,0.35447108155,-0.043538908972066026,0.752481072072066,0.74,0.6426879368998966,0.8226055621323475
0.8,0.38879256824999997,-0.04628607432707127,0.8238712108270712,0.83,0.7418245893678491,0.8977350899644719
0.85,0.40847779352499997,-0.048448393639071496,0.8654039806890714,0.89,0.8116988678035574,0.9437929797145126
0.9,0.43490991604999996,-0.05017037065582869,0.9199902027558287,0.92,0.848442364135579,0.9648284374821919
0.95,0.47270660275000004,-0.05312070060805224,0.9985339061080523,0.98,0.9296160675289299,0.9975686631760752
0.99,0.55965864905,-0.05857971174530763,1.1778970098453074,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/German-Credit_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.31728156965,-0.04189704499700542,0.6764601842970054,0.46,0.35984335297948483,0.5625884201333569
0.9,0.32592298632500005,-0.0420503565550735,0.6938963292050736,0.49,0.3886441651616377,0.5919636708448257
0.8,0.34018079332500006,-0.041894652491569984,0.7222562391415701,0.46,0.35984335297948483,0.5625884201333569
0.7,0.40266246657500004,-0.05131676118468398,0.8566416943346841,0.46,0.35984335297948483,0.5625884201333569
0.6,0.44305735472499996,-0.05889937367048159,0.9450140831204815,0.48,0.3790054801779533,0.5822102345936988
0.5,0.5378657392,-0.07179756384592628,1.1475290422459263,0.43,0.33139101663138787,0.5328662616751537


==> plots/csv/algRobResults_m_n_400/German-Credit_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.30455180442499996,-0.03858083965826936,0.6476844485082693,0.47,0.36940516419434394,0.572418515109955


==> plots/csv/algRobResults_m_n_400/German-Credit_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.47533854285000005,-0.05324904586481688,1.003926131564817,0.98,0.9296160675289299,0.9975686631760752
0.6,0.5043333502999999,-0.05444535638145964,1.0631120569814594,1.0,0.9637833073548094,1.0
0.7,0.5411939681750001,-0.05725423366758242,1.1396421700175825,1.0,0.9637833073548094,1.0
0.8,0.5853529921499999,-0.06083513956652997,1.23154112386653,1.0,0.9637833073548094,1.0
0.85,0.617870996225,-0.06345523114540286,1.2991972235954028,1.0,0.9637833073548094,1.0
0.9,0.6624040458749998,-0.06711695470896828,1.3919250464589679,1.0,0.9637833073548094,1.0
0.95,0.73062875065,-0.07106491087013089,1.5323224121701309,1.0,0.9637833073548094,1.0
0.99,0.8289834460000001,-0.07569337201403825,1.7336602640140384,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/German-Credit_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.43677807269999996,-0.050252504715169344,0.9238086501151692,0.93,0.8610802715441336,0.9713947110925814
0.6,0.4612586809,-0.05251592780741288,0.9750332896074129,0.96,0.90074284328734,0.9889955060138118
0.7,0.493640186875,-0.053844129246814476,1.0411245029968144,0.98,0.9296160675289299,0.9975686631760752
0.8,0.534899123525,-0.05670724616812173,1.1265054932181218,1.0,0.9637833073548094,1.0
0.85,0.561841040475,-0.05872612385670861,1.1824082048067086,1.0,0.9637833073548094,1.0
0.9,0.597393035375,-0.06188292865843903,1.256668999408439,1.0,0.9637833073548094,1.0
0.95,0.6624327576749998,-0.06710954111429801,1.3919750564642976,1.0,0.9637833073548094,1.0
0.99,0.78089114695,-0.07386813923817559,1.6356504331381756,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/OnlineNewsPopularity_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.02392818281613919,-0.013659711750372061,0.06151607738265044,0.51,0.40803632915517424,0.6113558348383622
0.6,0.027008532031671088,-0.014162139986076624,0.0681792040494188,0.74,0.6426879368998966,0.8226055621323475
0.7,0.030583244442172367,-0.014791589764097553,0.07595807864844228,0.9,0.8237774022598247,0.9509953107785141
0.8,0.037544313957903294,-0.016500814534743877,0.09158944245055047,0.95,0.887165088894537,0.9835681208182717
0.85,0.041546400850240105,-0.017468713239268747,0.10056151493974896,0.99,0.9455406146079194,0.9997468539673181
0.9,0.046220082012175326,-0.018398149846103093,0.11083831387045374,1.0,0.9637833073548094,1.0
0.95,0.055525353420148284,-0.020293722596188342,0.13134442943648492,1.0,0.9637833073548094,1.0
0.99,0.0797207227705976,-0.02732131039608779,0.18676275593728298,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/OnlineNewsPopularity_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.023053002952509193,-0.013088901670745105,0.05919490757576349,0.49,0.3886441651616377,0.5919636708448257


==> plots/csv/algRobResults_m_n_400/OnlineNewsPopularity_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.05590437657544887,-0.02034975563950487,0.1321585087904026,1.0,0.9637833073548094,1.0
0.6,0.06255360937782105,-0.021572546653874425,0.14667976540951652,1.0,0.9637833073548094,1.0
0.7,0.0726484979288833,-0.02489862330568815,0.17019561916345474,1.0,0.9637833073548094,1.0
0.8,0.09073909492173074,-0.03136322006075272,0.21284140990421418,1.0,0.9637833073548094,1.0
0.85,0.10252656783336801,-0.03453277505098755,0.23958591071772356,1.0,0.9637833073548094,1.0
0.9,0.1164634077972623,-0.036164378980198975,0.2690911945747236,1.0,0.9637833073548094,1.0
0.95,0.13953884942695333,-0.039304981226045976,0.31838268007995263,1.0,0.9637833073548094,1.0
0.99,0.20169434227769079,-0.04894942695314042,0.452338111508522,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/OnlineNewsPopularity_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.04657900804593263,-0.018456487829666156,0.11161450392153141,1.0,0.9637833073548094,1.0
0.6,0.05286178981250938,-0.01971171115525267,0.12543529078027144,1.0,0.9637833073548094,1.0
0.7,0.06026452924267433,-0.02108969133304573,0.1416187498183944,1.0,0.9637833073548094,1.0
0.8,0.07080719833669187,-0.024279305127480888,0.16589370180086463,1.0,0.9637833073548094,1.0
0.85,0.08051610958607532,-0.02759842685294392,0.18863064602509455,1.0,0.9637833073548094,1.0
0.9,0.0963685397105673,-0.03359819755821608,0.22633527697935069,1.0,0.9637833073548094,1.0
0.95,0.11657215700613731,-0.03617067451348584,0.26931498852576047,1.0,0.9637833073548094,1.0
0.99,0.16277711384246232,-0.04293103138702711,0.36848525907195173,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Phishing_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.25125,-0.02324964021857734,0.5257496402185773,0.89,0.8116988678035574,0.9437929797145126
0.6,0.25625,-0.022948347873084585,0.5354483478730845,0.91,0.83601774497036,0.9580164043716084
0.7,0.26,-0.023030786772319622,0.5430307867723196,0.92,0.848442364135579,0.9648284374821919
0.8,0.26625,-0.024079400267772944,0.5565794002677729,0.94,0.8739700654191771,0.9776651139286836
0.85,0.27,-0.02409616820528354,0.5640961682052836,0.94,0.8739700654191771,0.9776651139286836
0.9,0.27625,-0.02449896032117188,0.5769989603211718,0.97,0.9148239470257197,0.9937700284616938
0.95,0.28,-0.024707326149137454,0.5847073261491376,0.99,0.9455406146079194,0.9997468539673181
0.99,0.29,-0.025391979150742927,0.6053919791507429,0.99,0.9455406146079194,0.9997468539673181


==> plots/csv/algRobResults_m_n_400/Phishing_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.28,-0.035624762045813,0.595624762045813,0.91,0.83601774497036,0.9580164043716084
0.9,0.30125,-0.043333285242373065,0.6458332852423732,0.87,0.7879593229125502,0.9289269538145403
0.8,0.3625,-0.06211941702954288,0.7871194170295428,0.9,0.8237774022598247,0.9509953107785141
0.7,0.48125,-0.0871666603520505,1.0496666603520506,0.93,0.8610802715441336,0.9713947110925814
0.6,0.59375,-0.10833500555963549,1.2958350055596355,0.91,0.83601774497036,0.9580164043716084
0.5,0.71375,-0.1265822229902499,1.55408222299025,0.9,0.8237774022598247,0.9509953107785141


==> plots/csv/algRobResults_m_n_400/Phishing_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.25125,-0.02324964021857734,0.5257496402185773,0.89,0.8116988678035574,0.9437929797145126


==> plots/csv/algRobResults_m_n_400/Phishing_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.28,-0.024707326149137454,0.5847073261491376,0.99,0.9455406146079194,0.9997468539673181
0.6,0.28375,-0.024640588607274472,0.5921405886072745,0.99,0.9455406146079194,0.9997468539673181
0.7,0.28875,-0.024851517701235726,0.6023515177012357,1.0,0.9637833073548094,1.0
0.8,0.29125,-0.025434768813502595,0.6079347688135026,1.0,0.9637833073548094,1.0
0.85,0.295,-0.02530372717016971,0.6153037271701697,1.0,0.9637833073548094,1.0
0.9,0.29875,-0.02611938601480368,0.6236193860148037,1.0,0.9637833073548094,1.0
0.95,0.3025,-0.026423323176765712,0.6314233231767656,1.0,0.9637833073548094,1.0
0.99,0.31625,-0.026953018012146224,0.6594530180121462,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Phishing_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.27625,-0.02449896032117188,0.5769989603211718,0.97,0.9148239470257197,0.9937700284616938
0.6,0.28,-0.024707326149137454,0.5847073261491376,0.99,0.9455406146079194,0.9997468539673181
0.7,0.28375,-0.024640588607274472,0.5921405886072745,0.99,0.9455406146079194,0.9997468539673181
0.8,0.28875,-0.024851517701235726,0.6023515177012357,1.0,0.9637833073548094,1.0
0.85,0.29,-0.025391979150742927,0.6053919791507429,1.0,0.9637833073548094,1.0
0.9,0.2925,-0.025229948043834105,0.610229948043834,1.0,0.9637833073548094,1.0
0.95,0.29875,-0.02611938601480368,0.6236193860148037,1.0,0.9637833073548094,1.0
0.99,0.31375,-0.026962238235801572,0.6544622382358015,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Spambase_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.03252722060407764,-0.011548081783604384,0.07660252299175965,0.25,0.16877973809965954,0.34655249575880837
0.6,0.033868045439031054,-0.012047274528681873,0.07978336540674398,0.35,0.2572937785311917,0.4518493618239986
0.7,0.035329830974386016,-0.012642901057957387,0.08330256300672942,0.45,0.35032022923967204,0.5527198112260501
0.8,0.03718453072281001,-0.013478284771226166,0.08784734621684617,0.5,0.3983211295033011,0.6016788704966989
0.85,0.03818335694909801,-0.013782590006874262,0.09014930390507028,0.55,0.4472801887739499,0.649679770760328
0.9,0.039563457441296024,-0.014147481727356158,0.09327439660994821,0.62,0.5174606942491934,0.7152325238585205
0.95,0.041713772137157115,-0.01475982124144401,0.09818736551575824,0.7,0.6001853238202136,0.7875935795103465
0.99,0.04588410653521769,-0.016027020158177932,0.10779523322861331,0.87,0.7879593229125502,0.9289269538145403


==> plots/csv/algRobResults_m_n_400/Spambase_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.11162475530076205,-0.07515632305365733,0.2984058336551814,0.24,0.16022461317144673,0.33573548927074537
0.9,0.13330390569002906,-0.07714063323173073,0.3437484446117889,0.32,0.2302199167616137,0.42076686163162247
0.8,0.16527143558847104,-0.081459680591185,0.41200255176812706,0.28,0.19479362749116658,0.37866700471770337
0.7,0.19006811074380406,-0.08706429149879955,0.46720051298640763,0.34,0.2482235015444087,0.4415332677509589
0.6,0.20437283862071096,-0.10270338799978482,0.5114490652412067,0.28,0.19479362749116658,0.37866700471770337
0.5,0.2423582434437518,-0.10108678966079032,0.5858032765482939,0.29,0.20357418925074589,0.38926595890778776


==> plots/csv/algRobResults_m_n_400/Spambase_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.032250991259255235,-0.011452528825485399,0.07595451134399586,0.24,0.16022461317144673,0.33573548927074537


==> plots/csv/algRobResults_m_n_400/Spambase_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.04180832176363106,-0.0147796250505259,0.09839626857778802,0.72,0.6213329952822965,0.8052063725088334
0.6,0.04326082313091107,-0.015192785780001133,0.10171443204182327,0.81,0.7193020420263279,0.881556803867574
0.7,0.04492507019432385,-0.01572300867131217,0.10557314905995988,0.86,0.7762720186294195,0.9212945950730457
0.8,0.04712369303775163,-0.016398796931283433,0.11064618300678669,0.92,0.848442364135579,0.9648284374821919
0.85,0.048458098754181035,-0.016833383063008182,0.11374958057137025,0.92,0.848442364135579,0.9648284374821919
0.9,0.05013244079750777,-0.01734614481912787,0.11761102641414341,0.94,0.8739700654191771,0.9776651139286836
0.95,0.052465773468006474,-0.017909580218951643,0.12284112715496459,0.95,0.887165088894537,0.9835681208182717
0.99,0.056788332912933025,-0.018797690110942185,0.13237435593680824,0.98,0.9296160675289299,0.9975686631760752


==> plots/csv/algRobResults_m_n_400/Spambase_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.03964842930446791,-0.014172782977109971,0.09346964158604579,0.62,0.5174606942491934,0.7152325238585205
0.6,0.041200225496048085,-0.014620972187350756,0.09702142317944693,0.71,0.6107340410922122,0.7964258107492541
0.7,0.04276306412045427,-0.015037111264552101,0.10056323950546064,0.77,0.6751412672248969,0.8482683886985328
0.8,0.04464238927392913,-0.015616130560831318,0.10490090910868957,0.87,0.7879593229125502,0.9289269538145403
0.85,0.04598977990417211,-0.016053111735375283,0.1080326715437195,0.86,0.7762720186294195,0.9212945950730457
0.9,0.04766105868924405,-0.016579837143431815,0.11190195452191992,0.92,0.848442364135579,0.9648284374821919
0.95,0.05014926403572166,-0.017347820807696646,0.11764634887913997,0.94,0.8739700654191771,0.9776651139286836
0.99,0.05446172508874401,-0.018252886657429614,0.12717633683491764,0.97,0.9148239470257197,0.9937700284616938


==> plots/csv/algRobResults_m_n_400/Students-Performance_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.29307738125,-0.043876020577784114,0.630030783077784,0.59,0.487144203766731,0.6873800234324291
0.6,0.31569880974250003,-0.046357926066968924,0.677755545551969,0.73,0.6319837270910251,0.8139335777092593
0.7,0.3455880956,-0.04844946075533968,0.7396256519553397,0.82,0.7305229140330988,0.889688770846289
0.8,0.37489523847250006,-0.05078135733965056,0.8005718342846506,0.88,0.7997643163799613,0.9364310974389741
0.85,0.40531190517499993,-0.05357985885456662,0.8642036692045665,0.95,0.887165088894537,0.9835681208182717
0.9,0.4313464289242499,-0.05570389200111825,0.918396749849618,0.96,0.90074284328734,0.9889955060138118
0.95,0.4814369050599999,-0.059235539938802595,1.0221093500588023,1.0,0.9637833073548094,1.0
0.99,0.583655952725,-0.0670635092202514,1.2343754146702515,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Students-Performance_method=isolation-forest.csv <==
confLevel,isolation-forest-cost,isolation-forest-cost-lb,isolation-forest-cost-ub,isolation-forest-valid,isolation-forest-valid-lb,isolation-forest-valid-ub
0.95,0.2926964290075,-0.04460681506486125,0.6299996730798612,0.52,0.41778976540630125,0.6209945198220466
0.9,0.310388095625,-0.047537282330126995,0.668313473580127,0.53,0.4275814848900451,0.630594835805656
0.8,0.3358202384250001,-0.05408526078564868,0.7257257376356488,0.55,0.4472801887739499,0.649679770760328
0.7,0.372235714525,-0.058594469899301616,0.8030658989493016,0.56,0.4571874970632399,0.6591639762765421
0.6,0.425842857525,-0.06593408114079685,0.9176197961907968,0.55,0.4472801887739499,0.649679770760328
0.5,0.48723809533175005,-0.07482861755558806,1.0493048082190881,0.55,0.4472801887739499,0.649679770760328


==> plots/csv/algRobResults_m_n_400/Students-Performance_method=naive.csv <==
confLevel,naive-cost,naive-cost-lb,naive-cost-ub,naive-valid,naive-valid-lb,naive-valid-ub
0.5,0.2887702385,-0.04346656402456944,0.6210070410245694,0.53,0.4275814848900451,0.630594835805656


==> plots/csv/algRobResults_m_n_400/Students-Performance_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.48380357170825,-0.059125071573175425,1.0267322149896754,0.99,0.9455406146079194,0.9997468539673181
0.6,0.5239416669575,-0.061951969746156355,1.1098353036611563,1.0,0.9637833073548094,1.0
0.7,0.56602857175,-0.06559202056499647,1.1976491640649964,1.0,0.9637833073548094,1.0
0.8,0.6176988099024999,-0.07048116233459079,1.3058787821395907,1.0,0.9637833073548094,1.0
0.85,0.6552023813500001,-0.07324713553180728,1.3836518982318076,1.0,0.9637833073548094,1.0
0.9,0.6977630957607501,-0.07600368037032712,1.4715298718918275,1.0,0.9637833073548094,1.0
0.95,0.7673630957,-0.08189565644833408,1.616621847848334,1.0,0.9637833073548094,1.0
0.99,0.9249214291200001,-0.09470103762579085,1.944543895865791,1.0,0.9637833073548094,1.0


==> plots/csv/algRobResults_m_n_400/Students-Performance_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.43252976222499995,-0.055878229152163505,0.9209377536021635,0.96,0.90074284328734,0.9889955060138118
0.6,0.47162142885,-0.05856790989403482,1.0018107675940349,0.98,0.9296160675289299,0.9975686631760752
0.7,0.50828571476,-0.0607751347809149,1.0773465643009148,1.0,0.9637833073548094,1.0
0.8,0.55893214325825,-0.0646641354966968,1.1825284220131969,1.0,0.9637833073548094,1.0
0.85,0.589438095525,-0.06777788529970097,1.2466540763497012,1.0,0.9637833073548094,1.0
0.9,0.63377738148,-0.07148507846947372,1.3390398414294737,1.0,0.9637833073548094,1.0
0.95,0.69897976239325,-0.07600788196248476,1.4739674067489847,1.0,0.9637833073548094,1.0
0.99,0.8363226197,-0.08854501912731061,1.7611902585273107,1.0,0.9637833073548094,1.0


==> plots/csv/featureChangeWithAlpha.csv <==
confLevel,Students-Performance-nbFeat,German-Credit-nbFeat,Spambase-nbFeat,COMPAS-nbFeat,Phishing-nbFeat,Credit-Card-Default-nbFeat,OnlineNewsPopularity-nbFeat,Adult-nbFeat
0.5,3.185,2.54,10.575,1.0,1.545,5.51,4.78,2.195
0.6,3.505,2.67,10.3,1.015,1.59,5.555,5.46,2.315
0.7,4.005,2.745,11.07,1.02,1.625,5.57,5.81,2.345
0.8,4.355,2.995,11.495,1.025,1.695,5.94,6.795,2.525
0.85,4.58,3.045,11.605,1.035,1.715,6.13,7.175,2.48
0.9,4.935,3.155,12.14,1.035,1.78,6.125,8.29,2.53
0.95,5.45,3.33,11.775,1.04,1.82,6.43,8.865,2.835
0.99,6.59,3.72,12.65,1.115,1.98,7.29,10.395,3.045


==> plots/csv/p_star_sensitivity.csv <==
alpha,pstart_50,pstart_100,pstart_200
0.5,0.5099509950995099,0.505000500050005,0.5025002500250025
0.51,0.5117011701170117,0.5062506250625063,0.5034003400340034
0.52,0.5135013501350135,0.5075007500750075,0.5043004300430043
0.53,0.5152515251525153,0.5087508750875087,0.5052005200520052
0.54,0.517001700170017,0.51000100010001,0.506050605060506
0.55,0.5188018801880188,0.5112511251125113,0.506950695069507
0.56,0.5205520552055205,0.5125512551255126,0.5078507850785079
0.5700000000000001,0.5223522352235224,0.5138013801380138,0.5087508750875087
0.5800000000000001,0.5241524152415241,0.515051505150515,0.5096509650965096
0.59,0.525952595259526,0.5163516351635163,0.5105510551055106
0.6,0.5277527752775277,0.5176517651765177,0.5114511451145114
0.61,0.5296029602960296,0.5189518951895189,0.5124012401240124
0.62,0.5314031403140314,0.5202520252025202,0.5133013301330133
0.63,0.5332533253325332,0.5215521552155216,0.5142514251425142
0.64,0.5351535153515351,0.5228522852285229,0.5151515151515151
0.65,0.537003700370037,0.5242024202420242,0.5161016101610161
0.66,0.5389038903890389,0.5255525552555256,0.5171017101710171
0.67,0.5408540854085409,0.5269526952695269,0.5180518051805181
0.6799999999999999,0.5428042804280429,0.5283028302830283,0.519051905190519
0.69,0.5447544754475447,0.5297029702970297,0.52000200020002
0.7,0.5467546754675467,0.5311531153115312,0.521052105210521
0.71,0.5488048804880488,0.5325532553255325,0.5220522052205221
0.72,0.5508550855085509,0.534053405340534,0.523102310231023
0.73,0.5529552955295529,0.5355535553555355,0.5241524152415241
0.74,0.555055505550555,0.5370537053705371,0.5252025202520252
0.75,0.5572557255725572,0.5386038603860386,0.5263026302630263
0.76,0.5594559455945595,0.5401540154015402,0.5274527452745275
0.77,0.5617061706170617,0.5418041804180418,0.5286028602860287
0.78,0.564056405640564,0.5434543454345434,0.5297529752975297
0.79,0.5664066406640664,0.5451545154515451,0.5309530953095309
0.8,0.5688568856885688,0.5469046904690469,0.5322032203220322
0.81,0.5713571357135714,0.5487048704870487,0.5335033503350335
0.8200000000000001,0.5739573957395739,0.5505550555055505,0.5348034803480348
0.8300000000000001,0.5766576657665766,0.5524552455245525,0.5361536153615362
0.8400000000000001,0.5794579457945794,0.5544554455445545,0.5376037603760376
0.8500000000000001,0.5823582358235824,0.5565056505650565,0.5390539053905391
0.86,0.5853585358535853,0.5587058705870587,0.5406040604060406
0.87,0.5885088508850885,0.560956095609561,0.5422042204220422
0.88,0.5918591859185919,0.5633563356335634,0.5439043904390439
0.89,0.5954095409540954,0.5659065906590659,0.5457545754575458
0.9,0.5991599159915991,0.5686068606860686,0.5476547654765477
0.91,0.6032103210321033,0.5715071507150715,0.5497549754975497
0.9199999999999999,0.6075607560756076,0.5746574657465746,0.552005200520052
0.9299999999999999,0.6123612361236124,0.5781578157815781,0.5544554455445545
0.94,0.6177117711771177,0.582008200820082,0.5572557255725572
0.95,0.6237623762376238,0.5864086408640864,0.5604060406040604
0.96,0.6308630863086309,0.5915591559155916,0.564056405640564
0.97,0.6395139513951396,0.5978597859785979,0.5686068606860686
0.98,0.650915091509151,0.6062106210621062,0.5746074607460746
0.99,0.6686168616861686,0.6193119311931193,0.5840584058405841


==> plots/csv/p_star_sensitivity_N.csv <==
N,pstar_alpha_0p1,pstar_alpha_0p25,pstar_alpha_0p8,pstar_alpha_0p75
1.0,0.9000400040004001,0.7500250025002501,0.5,0.25002500250025006
2.0,0.9486948694869487,0.8660366036603661,0.7071207120712071,0.5000500050005001
3.0,0.8042304230423043,0.6736673667366737,0.5,0.3264326432643264
4.0,0.8574857485748575,0.757025702570257,0.6143114311431144,0.45634563456345634
5.0,0.7533753375337534,0.6405640564056405,0.5,0.35953595359535956
6.0,0.7991299129912992,0.7031203120312031,0.5786078607860786,0.4468446844684469
7.0,0.7214221422142214,0.6211621162116212,0.5,0.378937893789379
8.0,0.7603760376037604,0.6709170917091709,0.5598559855985599,0.44454445444544455
9.0,0.699069906990699,0.6080608060806081,0.5,0.39203920392039204
10.0,0.7327232723272328,0.6493649364936493,0.5483548354835484,0.44454445444544455
11.0,0.6823182318231823,0.5984598459845984,0.5,0.4016401640164017
12.0,0.7118711871187119,0.6337133713371337,0.5405040504050405,0.44534453445344535
13.0,0.6691669166916692,0.5910091009100911,0.5,0.40904090409040905
14.0,0.6954695469546954,0.6217621762176218,0.5348534853485348,0.44654465446544656
15.0,0.6585158515851586,0.585058505850585,0.5000500050005,0.4150415041504151
16.0,0.6822182218221822,0.6123112311231123,0.5306030603060305,0.44784478447844783
17.0,0.6496149614961496,0.5801080108010801,0.5,0.41994199419941997
18.0,0.6711671167116712,0.6046104610461046,0.5273027302730273,0.44904490449044904
19.0,0.6421142114211421,0.575957595759576,0.5,0.4241424142414242
20.0,0.6618661866186619,0.5982098209820982,0.5246024602460246,0.45034503450345037
21.0,0.6356135613561356,0.5723572357235723,0.5,0.42774277427742774
22.0,0.6538153815381538,0.5927592759275928,0.5224022402240224,0.45144514451445145
23.0,0.6299129912991299,0.5692569256925692,0.5,0.4308430843084309
24.0,0.6468646864686469,0.588058805880588,0.5205520552055205,0.4525452545254526
25.0,0.6248624862486248,0.5665066506650664,0.5,0.43354335433543356
26.0,0.6407140714071407,0.583958395839584,0.519001900190019,0.45364536453645365
27.0,0.6204120412041204,0.564056405640564,0.5,0.43604360436043604
28.0,0.6352135213521353,0.5803580358035804,0.5176517651765177,0.45464546454645466
29.0,0.6163616361636164,0.5618561856185619,0.5,0.43824382438243825
30.0,0.6303130313031303,0.5771577157715772,0.5165016501650165,0.45554555455545553
31.0,0.6127112711271128,0.5599059905990599,0.5,0.44014401440144013
32.0,0.6259125912591259,0.5742574257425742,0.5155015501550155,0.45644564456445647
33.0,0.6093609360936094,0.5581058105810581,0.5,0.44194419441944194
34.0,0.6218621862186219,0.5716571657165717,0.5146014601460146,0.45724572457245727
35.0,0.6063106310631063,0.5564556455645564,0.5,0.4436443644364437
36.0,0.6182118211821183,0.5693069306930694,0.5138013801380138,0.45804580458045807
37.0,0.6035103510351035,0.5549054905490549,0.5,0.44514451445144515
38.0,0.6148614861486149,0.5671567156715671,0.513051305130513,0.4588458845884589
39.0,0.6009100910091009,0.5535053505350536,0.5,0.44654465446544656
40.0,0.6117111711171117,0.5651565156515652,0.5124012401240124,0.45954595459545955
41.0,0.5985098509850986,0.5522552255225522,0.5,0.44784478447844783
42.0,0.6088608860886089,0.5633063306330633,0.5118511851185118,0.4602460246024603
43.0,0.5962596259625963,0.551005100510051,0.5,0.44904490449044904
44.0,0.6061606160616062,0.5616561656165616,0.5113011301130113,0.4608460846084609
45.0,0.5941594159415942,0.54990499049905,0.5,0.45014501450145017
46.0,0.6036603660366037,0.56005600560056,0.5108010801080108,0.4614461446144615
47.0,0.5922092209220922,0.5488548854885489,0.5000500050005,0.45124512451245125
48.0,0.6013601360136014,0.5586058605860587,0.5103510351035103,0.4620462046204621
49.0,0.5903590359035904,0.5478547854785478,0.5,0.45224522452245225
50.0,0.5991599159915991,0.5572557255725572,0.5099509950995099,0.46254625462546256
51.0,0.5886088608860887,0.5469046904690469,0.5,0.4531453145314532
52.0,0.5971097109710971,0.555955595559556,0.5096009600960096,0.46314631463146316
53.0,0.5869586958695869,0.5460546054605461,0.5,0.45404540454045406
54.0,0.5951595159515952,0.5547554755475548,0.5092509250925092,0.46364636463646364
55.0,0.5854085408540854,0.5452045204520453,0.5000500050005,0.45484548454845486
56.0,0.5933593359335934,0.5536053605360536,0.5089008900890089,0.46414641464146417
57.0,0.5839083908390839,0.5444044404440445,0.5,0.45564556455645566
58.0,0.5916091609160916,0.5525552555255525,0.5086008600860086,0.46454645464546457
59.0,0.5825082508250825,0.5436543654365437,0.5,0.45644564456445647
60.0,0.58995899589959,0.5515551555155516,0.5083008300830083,0.46504650465046504
61.0,0.5812081208120812,0.542954295429543,0.5000500050005,0.45714571457145714
62.0,0.5884088408840884,0.5506050605060506,0.508050805080508,0.46544654465446544
63.0,0.57990799079908,0.5422542254225422,0.5,0.45784578457845787
64.0,0.5869586958695869,0.5496549654965497,0.5078007800780078,0.46584658465846585
65.0,0.5787078707870787,0.5416041604160416,0.5000500050005,0.4584458445844585
66.0,0.5855085508550855,0.5488048804880488,0.5075507550755075,0.46624662466246625
67.0,0.5775577557755776,0.541004100410041,0.5000500050005,0.4590459045904591
68.0,0.5841584158415841,0.548004800480048,0.5073507350735074,0.46664666466646665
69.0,0.5764576457645765,0.5404040404040404,0.5,0.4596459645964597
70.0,0.5829082908290829,0.5472047204720472,0.5071507150715071,0.46704670467046705
71.0,0.5753575357535754,0.5398539853985399,0.5,0.4602460246024603
72.0,0.5816581658165817,0.5464546454645465,0.506950695069507,0.4673467346734674
73.0,0.5743574357435743,0.5393039303930393,0.5,0.46074607460746075
74.0,0.5804580458045805,0.5457545754575458,0.5067506750675067,0.4677467746774678
75.0,0.5733573357335734,0.5387538753875387,0.5000500050005,0.46134613461346136
76.0,0.5793579357935794,0.545054505450545,0.5065506550655066,0.46804680468046805
77.0,0.5724072407240725,0.5382538253825383,0.5,0.4618461846184619
78.0,0.5782578257825782,0.5444044404440445,0.5064006400640064,0.46844684468446846
79.0,0.5715071507150715,0.5378037803780378,0.5000500050005,0.4622462246224623
80.0,0.5772077207720772,0.5437543754375438,0.5062506250625063,0.4687468746874688
81.0,0.5706570657065706,0.5373537353735374,0.5000500050005,0.46274627462746276
82.0,0.5762076207620762,0.5431543154315431,0.5061006100610062,0.46904690469046906
83.0,0.5698069806980698,0.536903690369037,0.5000500050005,0.46314631463146316
84.0,0.5752575257525753,0.5425542554255426,0.5059505950595059,0.4693469346934694
85.0,0.569006900690069,0.5364536453645364,0.5000500050005,0.46364636463646364
86.0,0.5743074307430743,0.542004200420042,0.5058005800580058,0.46964696469646966
87.0,0.5682068206820682,0.536053605360536,0.5000500050005,0.46404640464046404
88.0,0.5734073407340734,0.5414541454145414,0.5057005700570057,0.46984698469846986
89.0,0.5674567456745675,0.5356035603560356,0.5,0.46444644464446444
90.0,0.5725572557255726,0.540954095409541,0.5055505550555055,0.4701470147014702
91.0,0.5667066706670667,0.5352535253525352,0.5,0.46484648464846484
92.0,0.5717071707170717,0.5404540454045405,0.5054505450545055,0.47044704470447046
93.0,0.566006600660066,0.5348534853485348,0.5000500050005,0.46524652465246524
94.0,0.5709070907090709,0.5399539953995399,0.5053005300530053,0.47064706470647066
95.0,0.5653065306530654,0.5345034503450345,0.5000500050005,0.46554655465546557
96.0,0.5701070107010702,0.5395039503950395,0.5052005200520052,0.47094709470947094
97.0,0.5646564656465647,0.5341534153415342,0.5,0.465946594659466
98.0,0.5693569356935694,0.5390539053905391,0.5051005100510051,0.47114711471147114
99.0,0.564006400640064,0.5338033803380338,0.5000500050005,0.46624662466246625
100.0,0.5686068606860686,0.5386038603860386,0.505000500050005,0.47144714471447147


==> plots/csv/resultsEvolvingData/Adult_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.170482413542125,-0.027040575138864792,0.36800540222311484,0.65,0.5795493775220064,0.7159293296770594
0.6,0.19587469238050026,-0.02974670874906521,0.42149609351006573,0.69,0.6209229594796529,0.7533419625582747
0.7,0.23540153760975044,-0.03331337030079326,0.5041164455202941,0.76,0.6946937143528111,0.8174280961075292
0.8,0.27024450771575,-0.03600905105348612,0.5764980664849861,0.855,0.798438503826388,0.9006913774447924
0.85,0.2946621253095,-0.037498108194869095,0.626822358813869,0.88,0.8267276488357894,0.9215797520033524
0.9,0.3293538089368752,-0.038779395196529454,0.6974870130702799,0.93,0.8853402664628779,0.9612044295704371
0.95,0.3632593000915001,-0.04230969673482132,0.7688282969178215,0.965,0.9292190016490455,0.985814474101614
0.99,0.45603837362875,-0.04906084294064983,0.9611375901981498,0.99,0.9643453316027601,0.9987866509862524


==> plots/csv/resultsEvolvingData/Adult_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.36720761380037503,-0.04225590947971247,0.7766711370804625,0.97,0.9358493732949736,0.9889125443277963
0.6,0.39865224435825,-0.04422902978817239,0.8415335185046724,0.97,0.9358493732949736,0.9889125443277963
0.7,0.44651403564175035,-0.04794493447941495,0.9409730057629156,0.985,0.9567917180822902,0.9968958923784449
0.8,0.48231230736,-0.050483202906158875,1.015107817626159,0.995,0.9724581015424416,0.9998734189719902
0.85,0.5259943145757504,-0.05460065737301578,1.1065892865245166,0.995,0.9724581015424416,0.9998734189719902
0.9,0.577995022971,-0.05806159359319074,1.2140516395351908,1.0,0.9817246596448512,1.0
0.95,0.6607080835385,-0.06356619243667361,1.3849823595136734,1.0,0.9817246596448512,1.0
0.99,0.7696202453495005,-0.06977245787601749,1.6090129485750184,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/Adult_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.33811535301000006,-0.039967324697868456,0.7161980307178686,0.94,0.8975381686916685,0.9686160461065179
0.6,0.36010820529675003,-0.04175566388311153,0.7619720744766116,0.96,0.922708031773984,0.982575191005179
0.7,0.388403845379375,-0.043907182780117904,0.8207148735388679,0.975,0.9426256488727329,0.9918338338092901
0.8,0.43808206608275,-0.046843939716467387,0.9230080718819674,0.985,0.9567917180822902,0.9968958923784449
0.85,0.46288540787250043,-0.0494451201420093,0.9752159358870102,0.995,0.9724581015424416,0.9998734189719902
0.9,0.49905587082525005,-0.051908497212574733,1.0500202388630748,0.995,0.9724581015424416,0.9998734189719902
0.95,0.579406479053625,-0.057987745862821294,1.2168007039700712,1.0,0.9817246596448512,1.0
0.99,0.72025556260025,-0.06712977222175576,1.507640897422256,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/COMPAS_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.03023026347499999,-0.004177217514783997,0.06463774446478399,0.93,0.8853402664628779,0.9612044295704371
0.6,0.0350328950375,-0.004873275138854188,0.07493906521385418,0.97,0.9358493732949736,0.9889125443277963
0.7,0.037269737149999996,-0.005042451694192658,0.07958192599419264,0.98,0.9495863909101037,0.9945244341204436
0.8,0.0398026319,-0.005155634610927544,0.08476089841092754,0.99,0.9643453316027601,0.9987866509862524
0.85,0.041546052949999995,-0.0052489760516349765,0.08834108195163497,0.99,0.9643453316027601,0.9987866509862524
0.9,0.043947368712500004,-0.0053020282969954355,0.09319676572199545,1.0,0.9817246596448512,1.0
0.95,0.0483881582125,-0.005937255357754599,0.10271357178275459,1.0,0.9817246596448512,1.0
0.99,0.07042763185,-0.01043755047662348,0.1512928141766235,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/COMPAS_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.050526316099999996,-0.006704540862765458,0.10775717306276544,1.0,0.9817246596448512,1.0
0.6,0.0575000003125,-0.008279104424921586,0.1232791050499216,1.0,0.9817246596448512,1.0
0.7,0.0663486844875,-0.009466591288339682,0.1421639602633397,1.0,0.9817246596448512,1.0
0.8,0.08480263186249999,-0.011872801161802352,0.18147806488680235,1.0,0.9817246596448512,1.0
0.85,0.10164473715,-0.013432307795474566,0.21672178209547455,1.0,0.9817246596448512,1.0
0.9,0.1171052635125,-0.015301768724422016,0.24951229574942202,1.0,0.9817246596448512,1.0
0.95,0.1531578951,-0.019000528049713944,0.32531631824971396,1.0,0.9817246596448512,1.0
0.99,0.23210526349499996,-0.024356780242199977,0.4885673072321999,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/COMPAS_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.0446381581875,-0.005487894190694946,0.09476421056569495,1.0,0.9817246596448512,1.0
0.6,0.048026316099999994,-0.005925207717077344,0.10197783991707733,1.0,0.9817246596448512,1.0
0.7,0.0560197371625,-0.008193223237302413,0.12023269756230241,1.0,0.9817246596448512,1.0
0.8,0.06427631605875,-0.009341095747479697,0.13789372786497972,1.0,0.9817246596448512,1.0
0.85,0.078421052925,-0.011626464430595215,0.1684685702805952,1.0,0.9817246596448512,1.0
0.9,0.09351973715,-0.012779922421161605,0.1998193967211616,1.0,0.9817246596448512,1.0
0.95,0.1173026319125,-0.015316439430749382,0.24992170325574936,1.0,0.9817246596448512,1.0
0.99,0.18226973722499998,-0.021730414929912317,0.38626988937991225,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/Credit-Card-Default_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.21135431574057875,-0.021614715408108,0.4443233468892655,0.35,0.2840706703229407,0.4204506224779936
0.6,0.23884715739538376,-0.02332161980927483,0.5010159346000423,0.575,0.5033041318345788,0.6444388227414765
0.7,0.2619118514054175,-0.024283452835815234,0.5481071556466502,0.735,0.6681299077913819,0.7947609086140855
0.8,0.2924825623182125,-0.025669106046567303,0.6106342306829924,0.9,0.8497872121322442,0.937840633745934
0.85,0.30227506662390496,-0.02589073568179784,0.6304408689296077,0.97,0.9358493732949736,0.9889125443277963
0.9,0.3170733340238013,-0.026288792822445672,0.6604354608700482,0.99,0.9643453316027601,0.9987866509862524
0.95,0.34949257819360874,-0.028067324286017048,0.7270524806732346,1.0,0.9817246596448512,1.0
0.99,0.5258452030364075,-0.039877155695562494,1.0915675617683775,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/Credit-Card-Default_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.35773718100714874,-0.028443690839508484,0.743918052853806,1.0,0.9817246596448512,1.0
0.6,0.4095186794302525,-0.032366472474694485,0.8514038313351995,1.0,0.9817246596448512,1.0
0.7,0.4904681518141599,-0.03753943657946335,1.018475740207783,1.0,0.9817246596448512,1.0
0.8,0.7037397721464786,-0.051624938265990794,1.459104482558948,1.0,0.9817246596448512,1.0
0.85,0.8232150602450062,-0.055221586325184036,1.7016517068151966,1.0,0.9817246596448512,1.0
0.9,0.9034401724462038,-0.053962018877148576,1.8608423637695561,1.0,0.9817246596448512,1.0
0.95,0.96487717294241,-0.0525566760807189,1.9823110219655389,1.0,0.9817246596448512,1.0
0.99,0.9746298586906775,-0.05249949032314871,2.0017592077045037,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/Credit-Card-Default_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.32038771244099995,-0.026482940231600638,0.6672583651136006,0.995,0.9724581015424416,0.9998734189719902
0.6,0.34263546803252254,-0.027604051273907526,0.7128749873389526,1.0,0.9817246596448512,1.0
0.7,0.3862447394377612,-0.030521733014629848,0.8030112118901522,1.0,0.9817246596448512,1.0
0.8,0.47439330478364,-0.03675963653775277,0.9855462461050328,1.0,0.9817246596448512,1.0
0.85,0.58417224257438,-0.04442771016561542,1.2127721953143755,1.0,0.9817246596448512,1.0
0.9,0.7563080113685112,-0.05329283903825566,1.565908861775278,1.0,0.9817246596448512,1.0
0.95,0.9049658915559289,-0.0538189090914295,1.8637506922032872,1.0,0.9817246596448512,1.0
0.99,0.97412829717069,-0.05266656792697855,2.0009231622683585,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/German-Credit_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.2862274284125,-0.027423330894616627,0.5998781877196167,0.36,0.2935047208911651,0.43071394601872565
0.6,0.325077101025,-0.029865292816576627,0.6800194948665765,0.425,0.35556117725852365,0.4966958681654211
0.7,0.3669558928875,-0.0325604848985962,0.7664722706735962,0.535,0.4632998577883209,0.6056472647385434
0.8,0.42606293125,-0.03697370655349913,0.8890995690534991,0.675,0.6053462936951924,0.7393744852463852
0.85,0.46691534385,-0.03953986005678911,0.9733705477567891,0.72,0.6523112627953918,0.7810388443299675
0.9,0.5202050109124999,-0.04196351305616419,1.082373534881164,0.805,0.7432143124734405,0.8575081252209324
0.95,0.6174832763,-0.04759431660417912,1.282560869204179,0.895,0.8439812944525567,0.9338187729712932
0.99,0.8154319061875,-0.057997145881955925,1.688860958256956,0.975,0.9426256488727329,0.9918338338092901


==> plots/csv/resultsEvolvingData/German-Credit_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.6333084617125,-0.04830630849787121,1.3149232319228712,0.905,0.8556233600231474,0.9418303902748808
0.6,0.7140301712750001,-0.052479642689207906,1.4805399852392083,0.92,0.8733351439779183,0.9535823916004219
0.7,0.7950174628125001,-0.056601480026347684,1.6466364056513478,0.975,0.9426256488727329,0.9918338338092901
0.8,0.890440725375,-0.06149511518697115,1.842376565936971,0.985,0.9567917180822902,0.9968958923784449
0.85,0.960863323925,-0.06564772818198428,1.9873743760319842,0.99,0.9643453316027601,0.9987866509862524
0.9,1.0566726228499999,-0.06888911968818845,2.1822343653881884,0.985,0.9567917180822902,0.9968958923784449
0.95,1.2058024692125,-0.07344263867181255,2.485047577096813,1.0,0.9817246596448512,1.0
0.99,1.458252118205,-0.07653431164041247,2.9930385480504125,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/German-Credit_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.5295158496875,-0.04239989982438297,1.1014315991993828,0.79,0.7269312953862012,0.8442602432758821
0.6,0.6073198854624999,-0.047188556361103084,1.261828327286103,0.87,0.8153476694765874,0.9132916472314248
0.7,0.6853844862375,-0.05098372292940612,1.4217526954044062,0.905,0.8556233600231474,0.9418303902748808
0.8,0.7803677644875,-0.055985299537303246,1.6167208285123031,0.97,0.9358493732949736,0.9889125443277963
0.85,0.8353331194875,-0.05926942232826615,1.7299356613032661,0.975,0.9426256488727329,0.9918338338092901
0.9,0.9173215038149999,-0.06333288058323283,1.8979758882132325,0.98,0.9495863909101037,0.9945244341204436
0.95,1.0608549543625,-0.06858414110661037,2.1902940498316106,0.985,0.9567917180822902,0.9968958923784449
0.99,1.32395424463875,-0.07497655601308106,2.722885045290581,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/OnlineNewsPopularity_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.018065615001512002,-0.005376753458633244,0.04150798346165725,0.36,0.2935047208911651,0.43071394601872565
0.6,0.0242716201295,-0.007435953267165278,0.05597919352616528,0.625,0.5539486258170301,0.6922861517823594
0.7,0.0327135500668845,-0.008902512220223459,0.07432961235399246,0.825,0.7651160293697895,0.8749755892262986
0.8,0.0460758595209455,-0.010679327643452259,0.10283104668534326,0.95,0.9099724622984412,0.9757658345278917
0.85,0.0556030106906395,-0.011705899384989685,0.12291192076626868,0.99,0.9643453316027601,0.9987866509862524
0.9,0.07574798282840567,-0.014606947632177833,0.16610291328898918,1.0,0.9817246596448512,1.0
0.95,0.12126484317364136,-0.021135347101452123,0.2636650334487348,1.0,0.9817246596448512,1.0
0.99,0.27111573622686796,-0.03482165796746439,0.5770531304212003,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/OnlineNewsPopularity_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.13186906097472786,-0.022145287599354996,0.28588340954881075,1.0,0.9817246596448512,1.0
0.6,0.18320412981570486,-0.027234517379064405,0.3936427770104741,1.0,0.9817246596448512,1.0
0.7,0.2509190186116953,-0.03327658244188719,0.5351146196652778,1.0,0.9817246596448512,1.0
0.8,0.3645777186381332,-0.04019856737999011,0.7693540046562566,1.0,0.9817246596448512,1.0
0.85,0.44640393812139406,-0.045228058820171835,0.9380359350629599,1.0,0.9817246596448512,1.0
0.9,0.5513031431021552,-0.04995750461956594,1.1525637908238764,1.0,0.9817246596448512,1.0
0.95,0.7361470291383622,-0.05829000803630202,1.5305840663130263,1.0,0.9817246596448512,1.0
0.99,1.2387738546032123,-0.07777633182268429,2.5553240410291087,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/OnlineNewsPopularity_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.08230742201305549,-0.01564369801359755,0.18025854203970854,1.0,0.9817246596448512,1.0
0.6,0.1148110173509525,-0.020307698596193635,0.24992973329809864,1.0,0.9817246596448512,1.0
0.7,0.16413113892993253,-0.02548505861997616,0.35374733647984125,1.0,0.9817246596448512,1.0
0.8,0.2396254210066181,-0.03219489206067816,0.5114457340739144,1.0,0.9817246596448512,1.0
0.85,0.29896465884255496,-0.03655909732898871,0.6344884150140986,1.0,0.9817246596448512,1.0
0.9,0.3999038999236242,-0.04194748348928867,0.841755283336537,1.0,0.9817246596448512,1.0
0.95,0.5553185068870903,-0.04994947978020625,1.1605864935543868,1.0,0.9817246596448512,1.0
0.99,0.9640327072726016,-0.06812399946837933,1.9961894140135825,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/Phishing_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.24,-0.015269111795849055,0.49526911179584904,0.805,0.7432143124734405,0.8575081252209324
0.6,0.249375,-0.015182633215959196,0.5139326332159593,0.85,0.7928412963314477,0.8964504764781374
0.7,0.256875,-0.015938078194773886,0.5296880781947739,0.89,0.8382037844303172,0.9297668364707884
0.8,0.2625,-0.016298229965232613,0.5412982299652327,0.925,0.8793157746003387,0.9574171962629633
0.85,0.269375,-0.01685969929553266,0.5556096992955326,0.94,0.8975381686916685,0.9686160461065179
0.9,0.27625,-0.016631098849162806,0.5691310988491628,0.965,0.9292190016490455,0.985814474101614
0.95,0.285625,-0.016885033872856392,0.5881350338728564,0.975,0.9426256488727329,0.9918338338092901
0.99,0.31375,-0.017732841982960212,0.6452328419829602,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/Phishing_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.288125,-0.016959010279085418,0.5932090102790855,0.99,0.9643453316027601,0.9987866509862524
0.6,0.299375,-0.017200342748927844,0.6159503427489279,0.99,0.9643453316027601,0.9987866509862524
0.7,0.30875,-0.017465671779914038,0.6349656717799141,1.0,0.9817246596448512,1.0
0.8,0.324375,-0.017827931832918364,0.6665779318329184,0.995,0.9724581015424416,0.9998734189719902
0.85,0.329375,-0.017920174604422023,0.6766701746044219,0.995,0.9724581015424416,0.9998734189719902
0.9,0.336875,-0.018175628111079645,0.6919256281110796,0.995,0.9724581015424416,0.9998734189719902
0.95,0.345,-0.01817919745581309,0.708179197455813,1.0,0.9817246596448512,1.0
0.99,0.365625,-0.019056371813136297,0.7503063718131362,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/Phishing_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.276875,-0.016657468499701678,0.5704074684997016,0.97,0.9358493732949736,0.9889125443277963
0.6,0.285,-0.0169556342542852,0.5869556342542852,0.975,0.9426256488727329,0.9918338338092901
0.7,0.295625,-0.01722517631933901,0.608475176319339,0.995,0.9724581015424416,0.9998734189719902
0.8,0.30875,-0.017465671779914038,0.6349656717799141,1.0,0.9817246596448512,1.0
0.85,0.316875,-0.017809083063906328,0.6515590830639064,0.995,0.9724581015424416,0.9998734189719902
0.9,0.3275,-0.017952730265882177,0.6729527302658822,0.995,0.9724581015424416,0.9998734189719902
0.95,0.336875,-0.018175628111079645,0.6919256281110796,0.995,0.9724581015424416,0.9998734189719902
0.99,0.353125,-0.018610547013153456,0.7248605470131535,1.0,0.9817246596448512,1.0


==> plots/csv/resultsEvolvingData/Spambase_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.02372729589517751,-0.004597649576850622,0.05205224136720564,0.185,0.13372866018013785,0.24586346244867838
0.6,0.025420737161833004,-0.00492072505338188,0.05576219937704789,0.205,0.15131057199551867,0.26765392078528516
0.7,0.027450361071646678,-0.005320661619719214,0.06022138376301257,0.295,0.23276878422312422,0.36342313331811676
0.8,0.029990644138590136,-0.0057753509681654075,0.06575663924534568,0.35,0.2840706703229407,0.4204506224779936
0.85,0.031639351209100004,-0.006048389182125975,0.06932709160032599,0.4,0.33154626373563933,0.47146432720295395
0.9,0.03387354735880801,-0.006425710910271824,0.07417280562788783,0.475,0.40412003342497854,0.5466319825296759
0.95,0.03723782904261701,-0.006988014217919093,0.0814636723031531,0.535,0.4632998577883209,0.6056472647385434
0.99,0.04446020436866805,-0.008266705203057188,0.09718711394039328,0.745,0.6787246033612753,0.803859184799545


==> plots/csv/resultsEvolvingData/Spambase_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.037844876296698554,-0.0070935403547838505,0.08278329294818096,0.56,0.4882502690746968,0.6299444206609562
0.6,0.04057846756750653,-0.007581249897308177,0.08873818503232123,0.645,0.5744138330734204,0.7112162222864158
0.7,0.04363398865340657,-0.008127885700376869,0.09539586300719001,0.715,0.6470573002484602,0.7764456019896788
0.8,0.04747346728594351,-0.008783071987553015,0.10373000655944004,0.78,0.7161387526864924,0.8353639386887043
0.85,0.04994569749211414,-0.009218824161435435,0.10911021914566371,0.79,0.7269312953862012,0.8442602432758821
0.9,0.05353354406392539,-0.00987785890568401,0.11694494703353478,0.815,0.7541365375513216,0.8662713398198622
0.95,0.0588283015380541,-0.010776112917952704,0.12843271599406092,0.89,0.8382037844303172,0.9297668364707884
0.99,0.06945578612125539,-0.012312791335695364,0.15122436357820612,0.925,0.8793157746003387,0.9574171962629633


==> plots/csv/resultsEvolvingData/Spambase_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.034326671386317086,-0.006494955357351187,0.07514829812998536,0.475,0.40412003342497854,0.5466319825296759
0.6,0.03678358830049113,-0.006903611845722246,0.08047078844670451,0.55,0.4782493109935383,0.620246410021381
0.7,0.039614318144469,-0.007407328442248673,0.08663596473118668,0.59,0.5184215852127743,0.6588693543285327
0.8,0.04318786136626351,-0.008037607647495025,0.09441333038002203,0.72,0.6523112627953918,0.7810388443299675
0.85,0.04538973030706303,-0.008423031269684148,0.09920249188381021,0.755,0.6893601341380448,0.8129158739239991
0.9,0.04850468942786854,-0.008969878712355946,0.10597925756809304,0.755,0.6893601341380448,0.8129158739239991
0.95,0.05364177672660028,-0.009904365803949322,0.11718791925714989,0.82,0.7596189031159926,0.8706310716516027
0.99,0.06378154061217402,-0.011525511577981998,0.13908859280233005,0.905,0.8556233600231474,0.9418303902748808


==> plots/csv/resultsEvolvingData/Students-Performance_method=direct-saa.csv <==
confLevel,direct-saa-cost,direct-saa-cost-lb,direct-saa-cost-ub,direct-saa-valid,direct-saa-valid-lb,direct-saa-valid-ub
0.5,0.28147380967874996,-0.029311966653210342,0.5922595860107103,0.345,0.2793654759715639,0.41530723901038924
0.6,0.32228928586749994,-0.032249976403385394,0.6768285481383853,0.45,0.37975358997861897,0.5217506890064616
0.7,0.374595238382875,-0.035448473482464604,0.7846389502482146,0.535,0.4632998577883209,0.6056472647385434
0.8,0.44324166693462497,-0.040144626993660504,0.9266279608629104,0.605,0.5336035719734816,0.6732350081951057
0.85,0.49156071449962496,-0.04251786197930757,1.0256392909785574,0.645,0.5744138330734204,0.7112162222864158
0.9,0.556385119275,-0.046546876739450016,1.1593171152894501,0.695,0.6261321954660551,0.7579805629764087
0.95,0.6564875002249999,-0.05324354088431149,1.3662185413343113,0.76,0.6946937143528111,0.8174280961075292
0.99,0.897795238422,-0.06765515463832994,1.86324563148233,0.895,0.8439812944525567,0.9338187729712932


==> plots/csv/resultsEvolvingData/Students-Performance_method=robust-saa-beta-0.05.csv <==
confLevel,robust-saa-beta-0.05-cost,robust-saa-beta-0.05-cost-lb,robust-saa-beta-0.05-cost-ub,robust-saa-beta-0.05-valid,robust-saa-beta-0.05-valid-lb,robust-saa-beta-0.05-valid-ub
0.5,0.67477023842125,-0.05428217141737757,1.4038226482598775,0.765,0.7000381273527179,0.8219292653993161
0.6,0.76384107173,-0.059361343172533165,1.5870434866325334,0.86,0.8040547388803858,0.9049124826409801
0.7,0.862152976671625,-0.065750315675282,1.7900562690185322,0.88,0.8267276488357894,0.9215797520033524
0.8,1.005546428830375,-0.07467655441319021,2.0857694120739403,0.91,0.861491791526204,0.9457857455439397
0.85,1.102401785925,-0.08071444667196559,2.2855180185219655,0.92,0.8733351439779183,0.9535823916004219
0.9,1.234827976544625,-0.08974388245228915,2.559399835541539,0.93,0.8853402664628779,0.9612044295704371
0.95,1.4879964025536188,-0.11030214784063341,3.086294952947871,0.95,0.9099724622984412,0.9757658345278917
0.99,2.13047619082575,-0.1541202725548878,4.415072654206388,0.955,0.916297311924146,0.9792195777729956


==> plots/csv/resultsEvolvingData/Students-Performance_method=robust-saa-beta-0.1.csv <==
confLevel,robust-saa-beta-0.1-cost,robust-saa-beta-0.1-cost-lb,robust-saa-beta-0.1-cost-ub,robust-saa-beta-0.1-valid,robust-saa-beta-0.1-valid-lb,robust-saa-beta-0.1-valid-ub
0.5,0.569902381227875,-0.047343247544372025,1.187148010000122,0.72,0.6523112627953918,0.7810388443299675
0.6,0.64177023829375,-0.0523876975464852,1.3359281741339852,0.755,0.6893601341380448,0.8129158739239991
0.7,0.7317690447625,-0.0570296106458712,1.5205677001708713,0.84,0.7817009846486591,0.8879125023541984
0.8,0.847430357410375,-0.06457536621664384,1.7594360810373937,0.87,0.8153476694765874,0.9132916472314248
0.85,0.9344952383678751,-0.07049148245385473,1.9394819591896049,0.895,0.8439812944525567,0.9338187729712932
0.9,1.0442791668591251,-0.07658732877359054,2.165145662491841,0.915,0.8673948341704475,0.9497040813697583
0.95,1.242477381296625,-0.090956970175877,2.5759117327691268,0.93,0.8853402664628779,0.9612044295704371
0.99,1.7740988069383752,-0.1333049527876098,3.68150256666436,0.955,0.916297311924146,0.9792195777729956

